On the Implementation Complexity of Digital Full-Duplex Self-Interference Cancellation

In-band full-duplex systems promise to further increase the throughput of wireless systems, by simultaneously transmitting and receiving on the same frequency band. However, concurrent transmission generates a strong self-interference signal at the receiver, which requires the use of cancellation techniques. A wide range of techniques for analog and digital self-interference cancellation have already been presented in the literature. However, their evaluation focuses on cases where the underlying physical parameters of the full-duplex system do not vary significantly. In this paper, we focus on adaptive digital cancellation, motivated by the fact that physical systems change over time. We examine some of the different cancellation methods in terms of their performance and implementation complexity, considering the cost of both cancellation and training. We then present a comparative analysis of all these methods to determine which perform better under different system performance requirements. We demonstrate that with a neural network approach, the reduction in arithmetic complexity for the same cancellation performance relative to a state-of-the-art polynomial model is several orders of magnitude.

==> figures/results_complexity/lin_lms_canc_dynamic_total_all_ls_std_add.csv <==
1.595297619633969965e+01 4.700000000000000000e+01
1.791230895511770171e+01 4.700000000000000000e+02
1.841326439132449977e+01 4.700000000000000000e+03
1.851943174170120088e+01 4.700000000000000000e+04
1.863478819742049808e+01 4.700000000000000000e+05


==> figures/results_complexity/lin_lms_canc_dynamic_total_all_ls_std_flops.csv <==
1.595297619633969965e+01 6.800000000000000000e+01
1.791230895511770171e+01 6.800000000000000000e+02
1.841326439132449977e+01 6.800000000000000000e+03
1.851943174170120088e+01 6.800000000000000000e+04
1.863478819742049808e+01 6.800000000000000000e+05


==> figures/results_complexity/lin_lms_canc_dynamic_total_all_ls_std_mult.csv <==
1.595297619633969965e+01 2.100000000000000000e+01
1.791230895511770171e+01 2.100000000000000000e+02
1.841326439132449977e+01 2.100000000000000000e+03
1.851943174170120088e+01 2.100000000000000000e+04
1.863478819742049808e+01 2.100000000000000000e+05


==> figures/results_complexity/model_based_nn_ftrl_canc_dynamic_total_all_ls_std_add.csv <==
1.684486279703989808e+01 6.570000000000000000e+02
2.114586451211010143e+01 6.570000000000000000e+03
2.696983506610499859e+01 6.570000000000000000e+04
3.173599230455469922e+01 6.570000000000000000e+05
3.378315163702529844e+01 6.570000000000000000e+06


==> figures/results_complexity/model_based_nn_ftrl_canc_dynamic_total_all_ls_std_flops.csv <==
1.684486279703989808e+01 1.048000000000000000e+03
2.114586451211010143e+01 1.048000000000000000e+04
2.696983506610499859e+01 1.048000000000000000e+05
3.173599230455469922e+01 1.048000000000000000e+06
3.378315163702529844e+01 1.048000000000000000e+07


==> figures/results_complexity/model_based_nn_ftrl_canc_dynamic_total_all_ls_std_mult.csv <==
1.684486279703989808e+01 3.910000000000000000e+02
2.114586451211010143e+01 3.910000000000000000e+03
2.696983506610499859e+01 3.910000000000000000e+04
3.173599230455469922e+01 3.910000000000000000e+05
3.378315163702529844e+01 3.910000000000000000e+06


==> figures/results_complexity/wlmp_lms_canc_dynamic_total_all_ls_std_add.csv <==
1.464140646630820086e+01 5.980000000000000000e+02
1.488076476942709903e+01 5.980000000000000000e+03
1.602621031382060224e+01 5.980000000000000000e+04
2.051681117834469958e+01 5.980000000000000000e+05
2.898344908202589920e+01 5.980000000000000000e+06


==> figures/results_complexity/wlmp_lms_canc_dynamic_total_all_ls_std_flops.csv <==
1.464140646630820086e+01 8.170000000000000000e+02
1.488076476942709903e+01 8.170000000000000000e+03
1.602621031382060224e+01 8.170000000000000000e+04
2.051681117834469958e+01 8.170000000000000000e+05
2.898344908202589920e+01 8.170000000000000000e+06


==> figures/results_complexity/wlmp_lms_canc_dynamic_total_all_ls_std_mult.csv <==
1.464140646630820086e+01 2.190000000000000000e+02
1.488076476942709903e+01 2.190000000000000000e+03
1.602621031382060224e+01 2.190000000000000000e+04
2.051681117834469958e+01 2.190000000000000000e+05
2.898344908202589920e+01 2.190000000000000000e+06


==> figures/results_complexity/wlmp_rls_canc_dynamic_total_all_ls_std_add.csv <==
1.506519100544790035e+01 3.466800000000000000e+04
1.708958636907789952e+01 3.466800000000000000e+05
2.480181045916580729e+01 3.466800000000000000e+06
3.231495230366139992e+01 3.466800000000000000e+07
3.697328447827420206e+01 3.466800000000000000e+08


==> figures/results_complexity/wlmp_rls_canc_dynamic_total_all_ls_std_flops.csv <==
1.506519100544790035e+01 5.076000000000000000e+04
1.708958636907789952e+01 5.076000000000000000e+05
2.480181045916580729e+01 5.076000000000000000e+06
3.231495230366139992e+01 5.076000000000000000e+07
3.697328447827420206e+01 5.076000000000000000e+08


==> figures/results_complexity/wlmp_rls_canc_dynamic_total_all_ls_std_mult.csv <==
1.506519100544790035e+01 1.609200000000000000e+04
1.708958636907789952e+01 1.609200000000000000e+05
2.480181045916580729e+01 1.609200000000000000e+06
3.231495230366139992e+01 1.609200000000000000e+07
3.697328447827420206e+01 1.609200000000000000e+08


==> figures/results_complexity_reduction/lin_lms_canc_dynamic_total_all_ls_std_flops_reduction.csv <==
1.597597597597597563e+01 2.047287402492496767e+03
1.600600600600600387e+01 2.044966633508157202e+03
1.603603603603603744e+01 2.042648495306711766e+03
1.606606606606606391e+01 2.040332984905952344e+03
1.609609609609609748e+01 2.038020099327049138e+03
1.612612612612612395e+01 2.035709835594550896e+03
1.615615615615615752e+01 2.033402190736378316e+03
1.618618618618618399e+01 2.031097161783822457e+03
1.621621621621621756e+01 2.028794745771536554e+03
1.624624624624624403e+01 2.026494939737540562e+03
1.627627627627627760e+01 2.024197740723206152e+03
1.630630630630630407e+01 2.021903145773263532e+03
1.633633633633633764e+01 2.019611151935790303e+03
1.636636636636636410e+01 2.017321756262211693e+03
1.639639639639639768e+01 2.015034955807293272e+03
1.642642642642642770e+01 2.012750747629143007e+03
1.645645645645645772e+01 2.010469128789200340e+03
1.648648648648648773e+01 2.008190096352237560e+03
1.651651651651651775e+01 2.005913647386352977e+03
1.654654654654654777e+01 2.003639778962970013e+03
1.657657657657657779e+01 2.001368488156830608e+03
1.660660660660660781e+01 1.999099772045992950e+03
1.663663663663663783e+01 1.996833627711828285e+03
1.666666666666666785e+01 1.994570052239015695e+03
1.669669669669669787e+01 1.992309042715539590e+03
1.672672672672672789e+01 1.990050596232684029e+03
1.675675675675675791e+01 1.987794709885031580e+03
1.678678678678678793e+01 1.985541380770458090e+03
1.681681681681681795e+01 1.983290605990129507e+03
1.684684684684684797e+01 1.981042382648496414e+03
1.687687687687687799e+01 1.978796707853294265e+03
1.690690690690690801e+01 1.976553578715534741e+03
1.693693693693693803e+01 1.974312992349504839e+03
1.696696696696696804e+01 1.972074945872764602e+03
1.699699699699699806e+01 1.969839436406139384e+03
1.702702702702702808e+01 1.967606461073718947e+03
1.705705705705705810e+01 1.965376017002853814e+03
1.708708708708708812e+01 1.963148101324150502e+03
1.711711711711711814e+01 1.916155453045181503e+03
1.714714714714714816e+01 1.866370666880539829e+03
1.717717717717717818e+01 1.817879369158873487e+03
1.720720720720720820e+01 1.770647952979743195e+03
1.723723723723723822e+01 1.724643684603778411e+03
1.726726726726726824e+01 1.679834680766565498e+03
1.729729729729729826e+01 1.636189886581935752e+03
1.732732732732732828e+01 1.593679054019380146e+03
1.735735735735735830e+01 1.552272720940645513e+03
1.738738738738738832e+01 1.511942190680992553e+03
1.741741741741741833e+01 1.472659512160974600e+03
1.744744744744744835e+01 1.434397460514932845e+03
1.747747747747747837e+01 1.397129518222800925e+03
1.750750750750750839e+01 1.360829856732136477e+03
1.753753753753753841e+01 1.325473318557635821e+03
1.756756756756756843e+01 1.291035399845737857e+03
1.759759759759759845e+01 1.257492233392224080e+03
1.762762762762762847e+01 1.224820572101049265e+03
1.765765765765765849e+01 1.192997772872939322e+03
1.768768768768768851e+01 1.162001780912587265e+03
1.771771771771771853e+01 1.131811114443574979e+03
1.774774774774774855e+01 1.102404849820425170e+03
1.777777777777777857e+01 1.073762607027465037e+03
1.780780780780780859e+01 1.045864535554456324e+03
1.783783783783783861e+01 1.018691300639192150e+03
1.786786786786786863e+01 9.922240698675417434e+02
1.789789789789789864e+01 9.664445001216412265e+02
1.792792792792792866e+01 8.923542355460292583e+02
1.795795795795795868e+01 7.843061126891466301e+02
1.798798798798798870e+01 6.893406832155171742e+02
1.801801801801801872e+01 6.058738671648911804e+02
1.804804804804804874e+01 5.325133883017524568e+02
1.807807807807807876e+01 4.680355501179556654e+02
1.810810810810810878e+01 4.113648238456815420e+02
1.813813813813813880e+01 3.615559079966062086e+02
1.816816816816816882e+01 3.177779601697042722e+02
1.819819819819819884e+01 2.793007381048411162e+02
1.822822822822822886e+01 2.454824188066713475e+02
1.825825825825825888e+01 2.157588925545680638e+02
1.828828828828828890e+01 1.896343532162904353e+02
1.831831831831831892e+01 1.666730279062115017e+02
1.834834834834834894e+01 1.464919080338779622e+02
1.837837837837837895e+01 1.287543604924597389e+02
1.840840840840840897e+01 1.131645124179043336e+02
1.843843843843843899e+01 6.468356976435583761e+01
1.846846846846846901e+01 3.402766886955293302e+01
1.849849849849849903e+01 1.790071656394570354e+01
1.852852852852852905e+01 9.566080655927702736e+00
1.855855855855855907e+01 5.300344138129969629e+00
1.858858858858858909e+01 2.936798150996172918e+00
1.861861861861861911e+01 1.627211961134560125e+00


==> figures/results_complexity_reduction/model_based_nn_ftrl_canc_dynamic_total_all_ls_std_flops_reduction.csv <==
1.684684684684684797e+01 3.664070685639380827e+02
1.687687687687687799e+01 3.730918958829365124e+02
1.690690690690690801e+01 3.798986829568598296e+02
1.693693693693693803e+01 3.868296548516836424e+02
1.696696696696696804e+01 3.938870772280753272e+02
1.699699699699699806e+01 4.010732570820134129e+02
1.702702702702702808e+01 4.083905434989199534e+02
1.705705705705705810e+01 4.158413284215523618e+02
1.708708708708708812e+01 4.234280474319031669e+02
1.711711711711711814e+01 4.213100869794392338e+02
1.714714714714714816e+01 4.183247671646432195e+02
1.717717717717717818e+01 4.153606007346629099e+02
1.720720720720720820e+01 4.124174378008040094e+02
1.723723723723723822e+01 4.094951295364537032e+02
1.726726726726726824e+01 4.065935281695553840e+02
1.729729729729729826e+01 4.037124869751353344e+02
1.732732732732732828e+01 4.008518602678847742e+02
1.735735735735735830e+01 3.980115033947915890e+02
1.738738738738738832e+01 3.951912727278261741e+02
1.741741741741741833e+01 3.923910256566792896e+02
1.744744744744744835e+01 3.896106205815494832e+02
1.747747747747747837e+01 3.868499169059836618e+02
1.750750750750750839e+01 3.841087750297674575e+02
1.753753753753753841e+01 3.813870563418658435e+02
1.756756756756756843e+01 3.786846232134141133e+02
1.759759759759759845e+01 3.760013389907585974e+02
1.762762762762762847e+01 3.733370679885460959e+02
1.765765765765765849e+01 3.706916754828631042e+02
1.768768768768768851e+01 3.680650277044230734e+02
1.771771771771771853e+01 3.654569918318019859e+02
1.774774774774774855e+01 3.628674359847224196e+02
1.777777777777777857e+01 3.602962292173840524e+02
1.780780780780780859e+01 3.577432415118430526e+02
1.783783783783783861e+01 3.552083437714364891e+02
1.786786786786786863e+01 3.526914078142551716e+02
1.789789789789789864e+01 3.501923063666613416e+02
1.792792792792792866e+01 3.477109130568530304e+02
1.795795795795795868e+01 3.452471024084740066e+02
1.798798798798798870e+01 3.428007498342684016e+02
1.801801801801801872e+01 3.403717316297811522e+02
1.804804804804804874e+01 3.379599249671023244e+02
1.807807807807807876e+01 3.355652078886561753e+02
1.810810810810810878e+01 3.331874593010344938e+02
1.813813813813813880e+01 3.308265589688725754e+02
1.816816816816816882e+01 3.284823875087699321e+02
1.819819819819819884e+01 3.261548263832531234e+02
1.822822822822822886e+01 3.238437578947818452e+02
1.825825825825825888e+01 3.215490651797970827e+02
1.828828828828828890e+01 3.192706322028120098e+02
1.831831831831831892e+01 3.170083437505443271e+02
1.834834834834834894e+01 3.147620854260899250e+02
1.837837837837837895e+01 3.125317436431387819e+02
1.840840840840840897e+01 3.103172056202308795e+02
1.843843843843843899e+01 3.081183593750531600e+02
1.846846846846846901e+01 3.059350937187774093e+02
1.849849849849849903e+01 3.037672982504369088e+02
1.852852852852852905e+01 3.016148633513448090e+02
1.855855855855855907e+01 2.994776801795502479e+02
1.858858858858858909e+01 2.973556406643349419e+02
1.861861861861861911e+01 2.952486375007483730e+02
1.864864864864864913e+01 2.931565641441815728e+02
1.867867867867867915e+01 2.910793148049796741e+02
1.870870870870870917e+01 2.890167844430921491e+02
1.873873873873873919e+01 2.869688687627617583e+02
1.876876876876876921e+01 2.849354642072498791e+02
1.879879879879879923e+01 2.829164679536009430e+02
1.882882882882882924e+01 2.809117779074421151e+02
1.885885885885885926e+01 2.789212926978211726e+02
1.888888888888888928e+01 2.769449116720804795e+02
1.891891891891891930e+01 2.749825348907670559e+02
1.894894894894894932e+01 2.730340631225791412e+02
1.897897897897897934e+01 2.710993978393482280e+02
1.900900900900900936e+01 2.691784412110570770e+02
1.903903903903903938e+01 2.672710961008924073e+02
1.906906906906906940e+01 2.653772660603332270e+02
1.909909909909909942e+01 2.634968553242737244e+02
1.912912912912912944e+01 2.616297688061804934e+02
1.915915915915915946e+01 2.597759120932845462e+02
1.918918918918918948e+01 2.579351914418072056e+02
1.921921921921921950e+01 2.561075137722193631e+02
1.924924924924924952e+01 2.542927866645352140e+02
1.927927927927927954e+01 2.524909183536386479e+02
1.930930930930930955e+01 2.507018177246428934e+02
1.933933933933933957e+01 2.489253943082833302e+02
1.936936936936936959e+01 2.471615582763425891e+02
1.939939939939939961e+01 2.454102204371081655e+02
1.942942942942942963e+01 2.436712922308625195e+02
1.945945945945945965e+01 2.419446857254045824e+02
1.948948948948948967e+01 2.402303136116035205e+02
1.951951951951951969e+01 2.385280891989837357e+02
1.954954954954954971e+01 2.368379264113409874e+02
1.957957957957957973e+01 2.351597397823902043e+02
1.960960960960960975e+01 2.334934444514433665e+02
1.963963963963963977e+01 2.318389561591184815e+02
1.966966966966966979e+01 2.301961912430787720e+02
1.969969969969969981e+01 2.285650666338024450e+02
1.972972972972972983e+01 2.269454998503815659e+02
1.975975975975975985e+01 2.253374089963517122e+02
1.978978978978978986e+01 2.237407127555507600e+02
1.981981981981981988e+01 2.221553303880064902e+02
1.984984984984984990e+01 2.205811817258543499e+02
1.987987987987987992e+01 2.190181871692833795e+02
1.990990990990990994e+01 2.174662676825110452e+02
1.993993993993993996e+01 2.159253447897865783e+02
1.996996996996996998e+01 2.143953405714231337e+02
2.000000000000000000e+01 2.128761776598571203e+02
2.003003003003003002e+01 2.113677792357362364e+02
2.006006006006006004e+01 2.098700690240349331e+02
2.009009009009009006e+01 2.083829712901973039e+02
2.012012012012012008e+01 2.069064108363075434e+02
2.015015015015015010e+01 2.054403129972874353e+02
2.018018018018018012e+01 2.039846036371205003e+02
2.021021021021021014e+01 2.025392091451036549e+02
2.024024024024024015e+01 2.011040564321245654e+02
2.027027027027027017e+01 1.996790729269658300e+02
2.030030030030030019e+01 1.982641865726354240e+02
2.033033033033033021e+01 1.968593258227228091e+02
2.036036036036036023e+01 1.954644196377810772e+02
2.039039039039039025e+01 1.940793974817348442e+02
2.042042042042042027e+01 1.927041893183134675e+02
2.045045045045045029e+01 1.913387256075093319e+02
2.048048048048048031e+01 1.899829373020615151e+02
2.051051051051051033e+01 1.886367558439644370e+02
2.054054054054054035e+01 1.873001131610008088e+02
2.057057057057057037e+01 1.859729416632997072e+02
2.060060060060060039e+01 1.846551742399186651e+02
2.063063063063063041e+01 1.833467442554498916e+02
2.066066066066066043e+01 1.820475855466510495e+02
2.069069069069069045e+01 1.807576324190993944e+02
2.072072072072072046e+01 1.794768196438698169e+02
2.075075075075075048e+01 1.782050824542363898e+02
2.078078078078078050e+01 1.769423565423976754e+02
2.081081081081081052e+01 1.756885780562240882e+02
2.084084084084084054e+01 1.744436835960300414e+02
2.087087087087087056e+01 1.732076102113672675e+02
2.090090090090090058e+01 1.719802953978420987e+02
2.093093093093093060e+01 1.707616770939543756e+02
2.096096096096096062e+01 1.695516936779597472e+02
2.099099099099099064e+01 1.683502839647531175e+02
2.102102102102102066e+01 1.671573872027749132e+02
2.105105105105105068e+01 1.659729430709392375e+02
2.108108108108108070e+01 1.647968916755833675e+02
2.111111111111111072e+01 1.636291735474391089e+02
2.114114114114114074e+01 1.624697296386259211e+02
2.117117117117117076e+01 1.618910421452615935e+02
2.120120120120120077e+01 1.614211213183472182e+02
2.123123123123123079e+01 1.609525645297430856e+02
2.126126126126126081e+01 1.604853678200577178e+02
2.129129129129129083e+01 1.600195272413925522e+02
2.132132132132132085e+01 1.595550388573085456e+02
2.135135135135135087e+01 1.590918987427931199e+02
2.138138138138138089e+01 1.586301029842266814e+02
2.141141141141141091e+01 1.581696476793496231e+02
2.144144144144144093e+01 1.577105289372295829e+02
2.147147147147147095e+01 1.572527428782283607e+02
2.150150150150150097e+01 1.567962856339690632e+02
2.153153153153153099e+01 1.563411533473036741e+02
2.156156156156156101e+01 1.558873421722802561e+02
2.159159159159159103e+01 1.554348482741104647e+02
2.162162162162162105e+01 1.549836678291372323e+02
2.165165165165165106e+01 1.545337970248024249e+02
2.168168168168168108e+01 1.540852320596145830e+02
2.171171171171171110e+01 1.536379691431168624e+02
2.174174174174174112e+01 1.531920044958549454e+02
2.177177177177177114e+01 1.527473343493450955e+02
2.180180180180180116e+01 1.523039549460424666e+02
2.183183183183183118e+01 1.518618625393091008e+02
2.186186186186186120e+01 1.514210533933824649e+02
2.189189189189189122e+01 1.509815237833437891e+02
2.192192192192192124e+01 1.505432699950866038e+02
2.195195195195195126e+01 1.501062883252854760e+02
2.198198198198198128e+01 1.496705750813644897e+02
2.201201201201201130e+01 1.492361265814661806e+02
2.204204204204204132e+01 1.488029391544204429e+02
2.207207207207207134e+01 1.483710091397134363e+02
2.210210210210210136e+01 1.479403328874567478e+02
2.213213213213213137e+01 1.475109067583564126e+02
2.216216216216216139e+01 1.470827271236822753e+02
2.219219219219219141e+01 1.466557903652372659e+02
2.222222222222222143e+01 1.462300928753269034e+02
2.225225225225225145e+01 1.458056310567286857e+02
2.228228228228228147e+01 1.453824013226617922e+02
2.231231231231231149e+01 1.449604000967568140e+02
2.234234234234234151e+01 1.445396238130252868e+02
2.237237237237237153e+01 1.441200689158299042e+02
2.240240240240240155e+01 1.437017318598542204e+02
2.243243243243243157e+01 1.432846091100728074e+02
2.246246246246246159e+01 1.428686971417213556e+02
2.249249249249249161e+01 1.424539924402668305e+02
2.252252252252252163e+01 1.420404915013778577e+02
2.255255255255255165e+01 1.416281908308950221e+02
2.258258258258258167e+01 1.412170869448015651e+02
2.261261261261261168e+01 1.408071763691935985e+02
2.264264264264264170e+01 1.403984556402510009e+02
2.267267267267267172e+01 1.399909213042080864e+02
2.270270270270270174e+01 1.395845699173243588e+02
2.273273273273273176e+01 1.391793980458555495e+02
2.276276276276276178e+01 1.387754022660244004e+02
2.279279279279279180e+01 1.383725791639919294e+02
2.282282282282282182e+01 1.379709253358284684e+02
2.285285285285285539e+01 1.375704373874848443e+02
2.288288288288288186e+01 1.371711119347641272e+02
2.291291291291291543e+01 1.367729456032921576e+02
2.294294294294294190e+01 1.363759350284900336e+02
2.297297297297297547e+01 1.359800768555448371e+02
2.300300300300300194e+01 1.355853677393820647e+02
2.303303303303303551e+01 1.351918043446364663e+02
2.306306306306306197e+01 1.347993833456249035e+02
2.309309309309309555e+01 1.344081014263171596e+02
2.312312312312312201e+01 1.340179552803089109e+02
2.315315315315315559e+01 1.336289416107928503e+02
2.318318318318318205e+01 1.332410571305318570e+02
2.321321321321321562e+01 1.328542985618301486e+02
2.324324324324324209e+01 1.324686626365064797e+02
2.327327327327327566e+01 1.320841460958659184e+02
2.330330330330330213e+01 1.317007456906727612e+02
2.333333333333333570e+01 1.313184581811224803e+02
2.336336336336336217e+01 1.309372803368152631e+02
2.339339339339339574e+01 1.305572089367275908e+02
2.342342342342342221e+01 1.301782407691861181e+02
2.345345345345345578e+01 1.298003726318395650e+02
2.348348348348348225e+01 1.294236013316325398e+02
2.351351351351351582e+01 1.290479236847777997e+02
2.354354354354354228e+01 1.286733365167297904e+02
2.357357357357357586e+01 1.282998366621577304e+02
2.360360360360360232e+01 1.279274209649188663e+02
2.363363363363363590e+01 1.275560862780316000e+02
2.366366366366366236e+01 1.271858294636493696e+02
2.369369369369369593e+01 1.268166473930334632e+02
2.372372372372372240e+01 1.264485369465273408e+02
2.375375375375375597e+01 1.260814950135294907e+02
2.378378378378378244e+01 1.257155184924679645e+02
2.381381381381381601e+01 1.253506042907733047e+02
2.384384384384384248e+01 1.249867493248532213e+02
2.387387387387387605e+01 1.246239505200658897e+02
2.390390390390390252e+01 1.242622048106944419e+02
2.393393393393393609e+01 1.239015091399206625e+02
2.396396396396396256e+01 1.235418604597996648e+02
2.399399399399399613e+01 1.231832557312333591e+02
2.402402402402402259e+01 1.228256919239457545e+02
2.405405405405405617e+01 1.224691660164563984e+02
2.408408408408408263e+01 1.221136749960556500e+02
2.411411411411411621e+01 1.217592158587785320e+02
2.414414414414414267e+01 1.214057856093799614e+02
2.417417417417417624e+01 1.210533812613088429e+02
2.420420420420420271e+01 1.207019998366834557e+02
2.423423423423423628e+01 1.203516383662657034e+02
2.426426426426426275e+01 1.200022938894365439e+02
2.429429429429429632e+01 1.196539634541703805e+02
2.432432432432432279e+01 1.193066441170108476e+02
2.435435435435435636e+01 1.189603329430451737e+02
2.438438438438438283e+01 1.186150270058801226e+02
2.441441441441441640e+01 1.182707233876164992e+02
2.444444444444444287e+01 1.179274191788253177e+02
2.447447447447447644e+01 1.175851114785223643e+02
2.450450450450450290e+01 1.172437973941444085e+02
2.453453453453453648e+01 1.169034740415242908e+02
2.456456456456456294e+01 1.165641385448668501e+02
2.459459459459459651e+01 1.162257880367243530e+02
2.462462462462462298e+01 1.158884196579725767e+02
2.465465465465465655e+01 1.155520305577861961e+02
2.468468468468468302e+01 1.152166178936153074e+02
2.471471471471471659e+01 1.148821788311607577e+02
2.474474474474474306e+01 1.145487105443508256e+02
2.477477477477477663e+01 1.142162102153166501e+02
2.480480480480480310e+01 1.138873728940138079e+02
2.483483483483483667e+01 1.135837738138900619e+02
2.486486486486486314e+01 1.132809840631864233e+02
2.489489489489489671e+01 1.129790014844057140e+02
2.492492492492492318e+01 1.126778239258024570e+02
2.495495495495495675e+01 1.123774492413670600e+02
2.498498498498498321e+01 1.120778752908108942e+02
2.501501501501501679e+01 1.117790999395506759e+02
2.504504504504504325e+01 1.114811210586936880e+02
2.507507507507507682e+01 1.111839365250221761e+02
2.510510510510510329e+01 1.108875442209786115e+02
2.513513513513513686e+01 1.105919420346502022e+02
2.516516516516516333e+01 1.102971278597543261e+02
2.519519519519519690e+01 1.100030995956229276e+02
2.522522522522522337e+01 1.097098551471882359e+02
2.525525525525525694e+01 1.094173924249670904e+02
2.528528528528528341e+01 1.091257093450468858e+02
2.531531531531531698e+01 1.088348038290697986e+02
2.534534534534534345e+01 1.085446738042189025e+02
2.537537537537537702e+01 1.082553172032025515e+02
2.540540540540540349e+01 1.079667319642404379e+02
2.543543543543543706e+01 1.076789160310481179e+02
2.546546546546546352e+01 1.073918673528231835e+02
2.549549549549549710e+01 1.071055838842297874e+02
2.552552552552552356e+01 1.068200635853849008e+02
2.555555555555555713e+01 1.065353044218430085e+02
2.558558558558558360e+01 1.062513043645823387e+02
2.561561561561561717e+01 1.059680613899897708e+02
2.564564564564564364e+01 1.056855734798469229e+02
2.567567567567567721e+01 1.054038386213153160e+02
2.570570570570570368e+01 1.051228548069225184e+02
2.573573573573573725e+01 1.048426200345473376e+02
2.576576576576576372e+01 1.045631323074060219e+02
2.579579579579579729e+01 1.042843896340375665e+02
2.582582582582582376e+01 1.040063900282901130e+02
2.585585585585585733e+01 1.037291315093060717e+02
2.588588588588588379e+01 1.034526121015086773e+02
2.591591591591591737e+01 1.031768298345874371e+02
2.594594594594594383e+01 1.029017827434844889e+02
2.597597597597597741e+01 1.026274688683801060e+02
2.600600600600600742e+01 1.023538862546792956e+02
2.603603603603603744e+01 1.020810329529974183e+02
2.606606606606606746e+01 1.018089070191465453e+02
2.609609609609609748e+01 1.015375065141214890e+02
2.612612612612612750e+01 1.012668295040860471e+02
2.615615615615615752e+01 1.009968740603592181e+02
2.618618618618618754e+01 1.007276382594015018e+02
2.621621621621621756e+01 1.004591201828009730e+02
2.624624624624624758e+01 1.001913179172599087e+02
2.627627627627627760e+01 9.992422955458103218e+01
2.630630630630630762e+01 9.965785319165384237e+01
2.633633633633633764e+01 9.939218693044118424e+01
2.636636636636636766e+01 9.912722887796553550e+01
2.639639639639639768e+01 9.886297714629576205e+01
2.642642642642642770e+01 9.859942985253354664e+01
2.645645645645645772e+01 9.833658511879993114e+01
2.648648648648648773e+01 9.807444107222192997e+01
2.651651651651651775e+01 9.781299584491931398e+01
2.654654654654654777e+01 9.755224757399119540e+01
2.657657657657657779e+01 9.729219440150275489e+01
2.660660660660660781e+01 9.703283447447202548e+01
2.663663663663663783e+01 9.677416594485671908e+01
2.666666666666666785e+01 9.651618696954099619e+01
2.669669669669669787e+01 9.625889571032239189e+01
2.672672672672672789e+01 9.600229033389867084e+01
2.675675675675675791e+01 9.574636901185478166e+01
2.678678678678678793e+01 9.549112992064985406e+01
2.681681681681681795e+01 9.523657124160421006e+01
2.684684684684684797e+01 9.498269116088626163e+01
2.687687687687687799e+01 9.472948786949982036e+01
2.690690690690690801e+01 9.447695956327105193e+01
2.693693693693693803e+01 9.422510444283568631e+01
2.696696696696696804e+01 9.397392071362605748e+01
2.699699699699699806e+01 9.350029175462012176e+01
2.702702702702702808e+01 9.300564021830905403e+01
2.705705705705705810e+01 9.251360557375075189e+01
2.708708708708708812e+01 9.202417397660849474e+01
2.711711711711711814e+01 9.153733165578721298e+01
2.714714714714714816e+01 9.105306491304612848e+01
2.717717717717717818e+01 9.057136012261327096e+01
2.720720720720720820e+01 9.009220373080212596e+01
2.723723723723723822e+01 8.961558225563022972e+01
2.726726726726726824e+01 8.914148228643981042e+01
2.729729729729729826e+01 8.866989048352061786e+01
2.732732732732732828e+01 8.820079357773433060e+01
2.735735735735735830e+01 8.773417837014139309e+01
2.738738738738738832e+01 8.727003173162960081e+01
2.741741741741741833e+01 8.680834060254461804e+01
2.744744744744744835e+01 8.634909199232261301e+01
2.747747747747747837e+01 8.589227297912462689e+01
2.750750750750750839e+01 8.543787070947314533e+01
2.753753753753753841e+01 8.498587239789036119e+01
2.756756756756756843e+01 8.453626532653834147e+01
2.759759759759759845e+01 8.408903684486138275e+01
2.762762762762762847e+01 8.364417436922988713e+01
2.765765765765765849e+01 8.320166538258636990e+01
2.768768768768768851e+01 8.276149743409325765e+01
2.771771771771771853e+01 8.232365813878267602e+01
2.774774774774774855e+01 8.188813517720771529e+01
2.777777777777777857e+01 8.145491629509601239e+01
2.780780780780780859e+01 8.102398930300491031e+01
2.783783783783783861e+01 8.059534207597846489e+01
2.786786786786786863e+01 8.016896255320621378e+01
2.789789789789789864e+01 7.974483873768402020e+01
2.792792792792792866e+01 7.932295869587632353e+01
2.795795795795795868e+01 7.890331055738036525e+01
2.798798798798798870e+01 7.848588251459236176e+01
2.801801801801801872e+01 7.807066282237515509e+01
2.804804804804804874e+01 7.765763979772771108e+01
2.807807807807807876e+01 7.724680181945650759e+01
2.810810810810810878e+01 7.683813732784838635e+01
2.813813813813813880e+01 7.643163482434555078e+01
2.816816816816816882e+01 7.602728287122170059e+01
2.819819819819819884e+01 7.562507009126053958e+01
2.822822822822822886e+01 7.522498516743542041e+01
2.825825825825825888e+01 7.482701684259102137e+01
2.828828828828828890e+01 7.443115391912657230e+01
2.831831831831831892e+01 7.403738525868084253e+01
2.834834834834834894e+01 7.364569978181867782e+01
2.837837837837837895e+01 7.325608646771925692e+01
2.840840840840840897e+01 7.286853435386606748e+01
2.843843843843843899e+01 7.248303253573837424e+01
2.846846846846846901e+01 7.209957016650446349e+01
2.849849849849849903e+01 7.171813645671642234e+01
2.852852852852852905e+01 7.133872067400653805e+01
2.855855855855855907e+01 7.096131214278535992e+01
2.858858858858858909e+01 7.058590024394126772e+01
2.861861861861861911e+01 7.021247441454175942e+01
2.864864864864864913e+01 6.984102414753617438e+01
2.867867867867867915e+01 6.947153899146006495e+01
2.870870870870870917e+01 6.910400855014117383e+01
2.873873873873873919e+01 6.873842248240688946e+01
2.876876876876876921e+01 6.837477050179325033e+01
2.879879879879879923e+01 6.801304237625552673e+01
2.882882882882882924e+01 6.765322792788036566e+01
2.885885885885885926e+01 6.729531703259939945e+01
2.888888888888888928e+01 6.693929961990430400e+01
2.891891891891891930e+01 6.658516567256357632e+01
2.894894894894894932e+01 6.623290522634061972e+01
2.897897897897897934e+01 6.588250836971330671e+01
2.900900900900900936e+01 6.553396524359526154e+01
2.903903903903903938e+01 6.518726604105829381e+01
2.906906906906906940e+01 6.484240100705657994e+01
2.909909909909909942e+01 6.449936043815209530e+01
2.912912912912912944e+01 6.415813468224170890e+01
2.915915915915915946e+01 6.381871413828543638e+01
2.918918918918918948e+01 6.348108925603644792e+01
2.921921921921921950e+01 6.314525053577227709e+01
2.924924924924924952e+01 6.281118852802753594e+01
2.927927927927927954e+01 6.247889383332806545e+01
2.930930930930930955e+01 6.214835710192642182e+01
2.933933933933933957e+01 6.181956903353885480e+01
2.936936936936936959e+01 6.149252037708354379e+01
2.939939939939939961e+01 6.116720193042039000e+01
2.942942942942942963e+01 6.084360454009206620e+01
2.945945945945945965e+01 6.052171910106645214e+01
2.948948948948948967e+01 6.020153655648043411e+01
2.951951951951951969e+01 5.988304789738511857e+01
2.954954954954954971e+01 5.956624416249231047e+01
2.957957957957957973e+01 5.925111643792239136e+01
2.960960960960960975e+01 5.893765585695349785e+01
2.963963963963963977e+01 5.862585359977205002e+01
2.966966966966966979e+01 5.831570089322455885e+01
2.969969969969969981e+01 5.800718901057083343e+01
2.972972972972972983e+01 5.770030927123840314e+01
2.975975975975975985e+01 5.739505304057822599e+01
2.978978978978978986e+01 5.709141172962183930e+01
2.981981981981981988e+01 5.678937679483962597e+01
2.984984984984984990e+01 5.648893973790041656e+01
2.987987987987987992e+01 5.619009210543240584e+01
2.990990990990990994e+01 5.589282548878532708e+01
2.993993993993993996e+01 5.559713152379372758e+01
2.996996996996996998e+01 5.530300189054181459e+01
3.000000000000000000e+01 5.501042831312923909e+01
3.003003003003003002e+01 5.471940255943819409e+01
3.006006006006006004e+01 5.442991644090196246e+01
3.009009009009009006e+01 5.414196181227436000e+01
3.012012012012012008e+01 5.385553057140058542e+01
3.015015015015015010e+01 5.357061465898927111e+01
3.018018018018018012e+01 5.328720605838575608e+01
3.021021021021021014e+01 5.300529679534644600e+01
3.024024024024024015e+01 5.272487893781450907e+01
3.027027027027027017e+01 5.244594459569663059e+01
3.030030030030030019e+01 5.216848592064106072e+01
3.033033033033033021e+01 5.189249510581675651e+01
3.036036036036036023e+01 5.161796438569376022e+01
3.039039039039039025e+01 5.134488603582462929e+01
3.042042042042042027e+01 5.107325237262716655e+01
3.045045045045045029e+01 5.080305575316824473e+01
3.048048048048048031e+01 5.053428857494861148e+01
3.051051051051051033e+01 5.026694327568915099e+01
3.054054054054054035e+01 5.000101233311804094e+01
3.057057057057057037e+01 4.973648826475903206e+01
3.060060060060060039e+01 4.947336362772104223e+01
3.063063063063063041e+01 4.921163101848864585e+01
3.066066066066066043e+01 4.895128307271374268e+01
3.069069069069069045e+01 4.869231246500845600e+01
3.072072072072072046e+01 4.843471190873891885e+01
3.075075075075075048e+01 4.817847415582027537e+01
3.078078078078078050e+01 4.792359199651275503e+01
3.081081081081081052e+01 4.767005825921885531e+01
3.084084084084084054e+01 4.741786581028144099e+01
3.087087087087087056e+01 4.716700755378312238e+01
3.090090090090090058e+01 4.691747643134657864e+01
3.093093093093093060e+01 4.666926542193593264e+01
3.096096096096096062e+01 4.642236754165922719e+01
3.099099099099099064e+01 4.617677584357188891e+01
3.102102102102102066e+01 4.593248341748128638e+01
3.105105105105105068e+01 4.568948338975232559e+01
3.108108108108108070e+01 4.544776892311394789e+01
3.111111111111111072e+01 4.520733321646688552e+01
3.114114114114114074e+01 4.496816950469219876e+01
3.117117117117117076e+01 4.473027105846095708e+01
3.120120120120120077e+01 4.449363118404488660e+01
3.123123123123123079e+01 4.425824322312809755e+01
3.126126126126126081e+01 4.402410055261960764e+01
3.129129129129129083e+01 4.379119658446712293e+01
3.132132132132132085e+01 4.355952476547158625e+01
3.135135135135135087e+01 4.332907857710281263e+01
3.138138138138138089e+01 4.309985153531608404e+01
3.141141141141141091e+01 4.287183719036973883e+01
3.144144144144144093e+01 4.264502912664359258e+01
3.147147147147147095e+01 4.241942096245855964e+01
3.150150150150150097e+01 4.219500634989699961e+01
3.153153153153153099e+01 4.197177897462412943e+01
3.156156156156156101e+01 4.174973255571035935e+01
3.159159159159159103e+01 4.152886084545455958e+01
3.162162162162162105e+01 4.130915762920831469e+01
3.165165165165165106e+01 4.109061672520098796e+01
3.168168168168168108e+01 4.087323198436583027e+01
3.171171171171171110e+01 4.065699729016696296e+01
3.174174174174174112e+01 4.029298394247091863e+01
3.177177177177177114e+01 3.931491209998215908e+01
3.180180180180180116e+01 3.836058197219081478e+01
3.183183183183183118e+01 3.742941725274359754e+01
3.186186186186186120e+01 3.652085562454698220e+01
3.189189189189189122e+01 3.563434842019184146e+01
3.192192192192192124e+01 3.476936029062105860e+01
3.195195195195195126e+01 3.392536888183987998e+01
3.198198198198198128e+01 3.310186451947377861e+01
3.201201201201200774e+01 3.229834990098344605e+01
3.204204204204204132e+01 3.151433979535045538e+01
3.207207207207207489e+01 3.074936075005394898e+01
3.210210210210210136e+01 3.000295080515898860e+01
3.213213213213212782e+01 2.927465921434516005e+01
3.216216216216216139e+01 2.856404617270770174e+01
3.219219219219219497e+01 2.787068255116589199e+01
3.222222222222222143e+01 2.719414963731778556e+01
3.225225225225224790e+01 2.653403888258542054e+01
3.228228228228228147e+01 2.588995165549855670e+01
3.231231231231231504e+01 2.526149900096704215e+01
3.234234234234234151e+01 2.477542846887391903e+01
3.237237237237236798e+01 2.431076199864644849e+01
3.240240240240240155e+01 2.385481041013423109e+01
3.243243243243243512e+01 2.340741025456675217e+01
3.246246246246246159e+01 2.296840114867699612e+01
3.249249249249248805e+01 2.253762571720735508e+01
3.252252252252252163e+01 2.211492953649419846e+01
3.255255255255255520e+01 2.170016107911052927e+01
3.258258258258258167e+01 2.129317165954646285e+01
3.261261261261260813e+01 2.089381538090856338e+01
3.264264264264264170e+01 2.050194908261908111e+01
3.267267267267267528e+01 2.011743228909622516e+01
3.270270270270270174e+01 1.974012715939651486e+01
3.273273273273272821e+01 1.936989843780156662e+01
3.276276276276276178e+01 1.900661340533209298e+01
3.279279279279279535e+01 1.865014183217114763e+01
3.282282282282282182e+01 1.830035593097940705e+01
3.285285285285284829e+01 1.795713031108597235e+01
3.288288288288288186e+01 1.762034193353876077e+01
3.291291291291291543e+01 1.728987006699782114e+01
3.294294294294294190e+01 1.696559624445558256e+01
3.297297297297296836e+01 1.664740422076890169e+01
3.300300300300300194e+01 1.633517993098780963e+01
3.303303303303303551e+01 1.602881144946586645e+01
3.306306306306306197e+01 1.572818894973706172e+01
3.309309309309308844e+01 1.543320466514530231e+01
3.312312312312312201e+01 1.514375285021252004e+01
3.315315315315315559e+01 1.485972974273134817e+01
3.318318318318318205e+01 1.458103352656846852e+01
3.321321321321320852e+01 1.430756429516563166e+01
3.324324324324324209e+01 1.403922401572541290e+01
3.327327327327327566e+01 1.377591649406874019e+01
3.330330330330330213e+01 1.351754734015120718e+01
3.333333333333332860e+01 1.326402393422617720e+01
3.336336336336336217e+01 1.301525539364274486e+01
3.339339339339339574e+01 1.277115254026636570e+01
3.342342342342342221e+01 1.253162786851033239e+01
3.345345345345344867e+01 1.229659551396677486e+01
3.348348348348348225e+01 1.206597122262627586e+01
3.351351351351351582e+01 1.183967232067472786e+01
3.354354354354354228e+01 1.161761768485643920e+01
3.357357357357356875e+01 1.139972771339311919e+01
3.360360360360360232e+01 1.118592429744845518e+01
3.363363363363363590e+01 1.097613079312790063e+01
3.366366366366366236e+01 1.077027199400338198e+01
3.369369369369368883e+01 1.056827410415333546e+01
3.372372372372372240e+01 1.037006471170855804e+01
3.375375375375375597e+01 1.017557276289423562e+01


==> figures/results_complexity_reduction/wlmp_lms_canc_dynamic_total_all_ls_std_flops_reduction.csv <==
1.507507507507507505e+01 4.771285451387677234e+00
1.510510510510510507e+01 4.647855040914077307e+00
1.513513513513513509e+01 4.527617704169749402e+00
1.516516516516516511e+01 4.410490838173778627e+00
1.519519519519519513e+01 4.296393976836859530e+00
1.522522522522522515e+01 4.185248735681136978e+00
1.525525525525525516e+01 4.076978757990115554e+00
1.528528528528528518e+01 3.971509662351642156e+00
1.531531531531531520e+01 3.868768991557912873e+00
1.534534534534534522e+01 3.768686162827419750e+00
1.537537537537537524e+01 3.671192419314615929e+00
1.540540540540540526e+01 3.576220782874003579e+00
1.543543543543543528e+01 3.483706008046190128e+00
1.546546546546546530e+01 3.393584537234287879e+00
1.549549549549549532e+01 3.305794457039890055e+00
1.552552552552552534e+01 3.220275455728595304e+00
1.555555555555555536e+01 3.136968781795884897e+00
1.558558558558558538e+01 3.055817203604870969e+00
1.561561561561561540e+01 2.976764970068197069e+00
1.564564564564564542e+01 2.899757772347069107e+00
1.567567567567567544e+01 2.824742706541121251e+00
1.570570570570570545e+01 2.751668237343460000e+00
1.573573573573573547e+01 2.680484162635942358e+00
1.576576576576576549e+01 2.611141579000350266e+00
1.579579579579579551e+01 2.543592848121764671e+00
1.582582582582582553e+01 2.477791564061078144e+00
1.585585585585585555e+01 2.413692521374136923e+00
1.588588588588588557e+01 2.351251684055627234e+00
1.591591591591591559e+01 2.290426155286369170e+00
1.594594594594594561e+01 2.231174147963217447e+00
1.597597597597597563e+01 2.173454955991358961e+00
1.600600600600600387e+01 2.117228926319238980e+00
1.603603603603603744e+01 2.093027856509644291e+00
1.606606606606606391e+01 2.132660741471737786e+00
1.609609609609609748e+01 2.173044101667857664e+00
1.612612612612612395e+01 2.214192147849420866e+00
1.615615615615615752e+01 2.256119359857983397e+00
1.618618618618618399e+01 2.298840491720564039e+00
1.621621621621621756e+01 2.342370576841609431e+00
1.624624624624624403e+01 2.386724933293113082e+00
1.627627627627627760e+01 2.431919169205066567e+00
1.630630630630630407e+01 2.477969188257820310e+00
1.633633633633633764e+01 2.524891195278611722e+00
1.636636636636636410e+01 2.572701701943895802e+00
1.639639639639639768e+01 2.621417532589830124e+00
1.642642642642642770e+01 2.671055830132612829e+00
1.645645645645645772e+01 2.721634062101069951e+00
1.648648648648648773e+01 2.773170026783383424e+00
1.651651651651651775e+01 2.825681859490249082e+00
1.654654654654654777e+01 2.879188038936622895e+00
1.657657657657657779e+01 2.933707393744310110e+00
1.660660660660660781e+01 2.989259109067688769e+00
1.663663663663663783e+01 3.045862733344887108e+00
1.666666666666666785e+01 3.103538185176811570e+00
1.669669669669669787e+01 3.162305760336423965e+00
1.672672672672672789e+01 3.222186138910742237e+00
1.675675675675675791e+01 3.283200392578095261e+00
1.678678678678678793e+01 3.345369992023157657e+00
1.681681681681681795e+01 3.408716814492406932e+00
1.684684684684684797e+01 3.473263151492638645e+00
1.687687687687687799e+01 3.539031716635272495e+00
1.690690690690690801e+01 3.606045653629175618e+00
1.693693693693693803e+01 3.674328544424851906e+00
1.696696696696696804e+01 3.743904417512842642e+00
1.699699699699699806e+01 3.814797756379253446e+00
1.702702702702702808e+01 3.887033508121409575e+00
1.705705705705705810e+01 3.960637092226638956e+00
1.708708708708708812e+01 4.035634409517295573e+00
1.711711711711711814e+01 4.018174981154207792e+00
1.714714714714714816e+01 3.992412068675522452e+00
1.717717717717717818e+01 3.966814337569600113e+00
1.720720720720720820e+01 3.941380728760299768e+00
1.723723723723723822e+01 3.916110189961847343e+00
1.726726726726726824e+01 3.891001675635304302e+00
1.729729729729729826e+01 3.866054146945297809e+00
1.732732732732732828e+01 3.841266571717054212e+00
1.735735735735735830e+01 3.816637924393683434e+00
1.738738738738738832e+01 3.792167185993748468e+00
1.741741741741741833e+01 3.767853344069116872e+00
1.744744744744744835e+01 3.743695392663056509e+00
1.747747747747747837e+01 3.719692332268625723e+00
1.750750750750750839e+01 3.695843169787318860e+00
1.753753753753753841e+01 3.672146918487972922e+00
1.756756756756756843e+01 3.648602597965948657e+00
1.759759759759759845e+01 3.625209234102561684e+00
1.762762762762762847e+01 3.601965859024786276e+00
1.765765765765765849e+01 3.578871511065202959e+00
1.768768768768768851e+01 3.555925234722218331e+00
1.771771771771771853e+01 3.533126080620527354e+00
1.774774774774774855e+01 3.510473105471834998e+00
1.777777777777777857e+01 3.487965372035829237e+00
1.780780780780780859e+01 3.465601949081403621e+00
1.783783783783783861e+01 3.443381911348130764e+00
1.786786786786786863e+01 3.421304339507975634e+00
1.789789789789789864e+01 3.399368320127264642e+00
1.792792792792792866e+01 3.377572945628890988e+00
1.795795795795795868e+01 3.355917314254765138e+00
1.798798798798798870e+01 3.334400530028506004e+00
1.801801801801801872e+01 3.313021702718370154e+00
1.804804804804804874e+01 3.291779947800420825e+00
1.807807807807807876e+01 3.270674386421928759e+00
1.810810810810810878e+01 3.249704145365015062e+00
1.813813813813813880e+01 3.228868357010520107e+00
1.816816816816816882e+01 3.208166159302106024e+00
1.819819819819819884e+01 3.187596695710594119e+00
1.822822822822822886e+01 3.167159115198521224e+00
1.825825825825825888e+01 3.146852572184934083e+00
1.828828828828828890e+01 3.126676226510401779e+00
1.831831831831831892e+01 3.106629243402256879e+00
1.834834834834834894e+01 3.086710793440054168e+00
1.837837837837837895e+01 3.066920052521258988e+00
1.840840840840840897e+01 3.047256201827148292e+00
1.843843843843843899e+01 3.027718427788932853e+00
1.846846846846846901e+01 3.008305922054097969e+00
1.849849849849849903e+01 2.989017881452958214e+00
1.852852852852852905e+01 2.969853507965426243e+00
1.855855855855855907e+01 2.950812008687998311e+00
1.858858858858858909e+01 2.931892595800945855e+00
1.861861861861861911e+01 2.913094486535722893e+00
1.864864864864864913e+01 2.894416903142577269e+00
1.867867867867867915e+01 2.875859072858375498e+00
1.870870870870870917e+01 2.857420227874625684e+00
1.873873873873873919e+01 2.839099605305718477e+00
1.876876876876876921e+01 2.820896447157351883e+00
1.879879879879879923e+01 2.802810000295181680e+00
1.882882882882882924e+01 2.784839516413655236e+00
1.885885885885885926e+01 2.766984252005050049e+00
1.888888888888888928e+01 2.749243468328719242e+00
1.891891891891891930e+01 2.731616431380516463e+00
1.894894894894894932e+01 2.714102411862437503e+00
1.897897897897897934e+01 2.696700685152439547e+00
1.900900900900900936e+01 2.679410531274462937e+00
1.903903903903903938e+01 2.662231234868644325e+00
1.906906906906906940e+01 2.645162085161720356e+00
1.909909909909909942e+01 2.628202375937613855e+00
1.912912912912912944e+01 2.611351405508221202e+00
1.915915915915915946e+01 2.594608476684381770e+00
1.918918918918918948e+01 2.577972896747026343e+00
1.921921921921921950e+01 2.561443977418522255e+00
1.924924924924924952e+01 2.545021034834192175e+00
1.927927927927927954e+01 2.528703389514024735e+00
1.930930930930930955e+01 2.512490366334558356e+00
1.933933933933933957e+01 2.496381294500952031e+00
1.936936936936936959e+01 2.480375507519226641e+00
1.939939939939939961e+01 2.464472343168694568e+00
1.942942942942942963e+01 2.448671143474559830e+00
1.945945945945945965e+01 2.432971254680694084e+00
1.948948948948948967e+01 2.417372027222588482e+00
1.951951951951951969e+01 2.401872815700479613e+00
1.954954954954954971e+01 2.386472978852645532e+00
1.957957957957957973e+01 2.371171879528875870e+00
1.960960960960960975e+01 2.355968884664109808e+00
1.963963963963963977e+01 2.340863365252242367e+00
1.966966966966966979e+01 2.325854696320101667e+00
1.969969969969969981e+01 2.310942256901593161e+00
1.972972972972972983e+01 2.296125430012001978e+00
1.975975975975975985e+01 2.281403602622471105e+00
1.978978978978978986e+01 2.266776165634638573e+00
1.981981981981981988e+01 2.252242513855432726e+00
1.984984984984984990e+01 2.237802045972034470e+00
1.987987987987987992e+01 2.223454164527002064e+00
1.990990990990990994e+01 2.209198275893545560e+00
1.993993993993993996e+01 2.195033790250972228e+00
1.996996996996996998e+01 2.180960121560280740e+00
2.000000000000000000e+01 2.166976687539913460e+00
2.003003003003003002e+01 2.153082909641669040e+00
2.006006006006006004e+01 2.139278213026760245e+00
2.009009009009009006e+01 2.125562026542036076e+00
2.012012012012012008e+01 2.111933782696346462e+00
2.015015015015015010e+01 2.098392917637067256e+00
2.018018018018018012e+01 2.084938871126766458e+00
2.021021021021021014e+01 2.071571086520029858e+00
2.024024024024024015e+01 2.058289010740428360e+00
2.027027027027027017e+01 2.045092094257634496e+00
2.030030030030030019e+01 2.031979791064687735e+00
2.033033033033033021e+01 2.018951558655401879e+00
2.036036036036036023e+01 2.006006858001922133e+00
2.039039039039039025e+01 1.993145153532422054e+00
2.042042042042042027e+01 1.980365913108944831e+00
2.045045045045045029e+01 1.967668608005387565e+00
2.048048048048048031e+01 1.955052712885624766e+00
2.051051051051051033e+01 1.942517705781773074e+00
2.054054054054054035e+01 1.941122927167220569e+00
2.057057057057057037e+01 1.942674302884163540e+00
2.060060060060060039e+01 1.944226918484775135e+00
2.063063063063063041e+01 1.945780774959988690e+00
2.066066066066066043e+01 1.947335873301531350e+00
2.069069069069069045e+01 1.948892214501922071e+00
2.072072072072072046e+01 1.950449799554472063e+00
2.075075075075075048e+01 1.952008629453287680e+00
2.078078078078078050e+01 1.953568705193270416e+00
2.081081081081081052e+01 1.955130027770115131e+00
2.084084084084084054e+01 1.956692598180313825e+00
2.087087087087087056e+01 1.958256417421153195e+00
2.090090090090090058e+01 1.959821486490719966e+00
2.093093093093093060e+01 1.961387806387895338e+00
2.096096096096096062e+01 1.962955378112360538e+00
2.099099099099099064e+01 1.964524202664596153e+00
2.102102102102102066e+01 1.966094281045880354e+00
2.105105105105105068e+01 1.967665614258294227e+00
2.108108108108108070e+01 1.969238203304717549e+00
2.111111111111111072e+01 1.970812049188832793e+00
2.114114114114114074e+01 1.972387152915124675e+00
2.117117117117117076e+01 1.973963515488878828e+00
2.120120120120120077e+01 1.975541137916187351e+00
2.123123123123123079e+01 1.977120021203943478e+00
2.126126126126126081e+01 1.978700166359848245e+00
2.129129129129129083e+01 1.980281574392405153e+00
2.132132132132132085e+01 1.981864246310924615e+00
2.135135135135135087e+01 1.983448183125524622e+00
2.138138138138138089e+01 1.985033385847130516e+00
2.141141141141141091e+01 1.986619855487473885e+00
2.144144144144144093e+01 1.988207593059095890e+00
2.147147147147147095e+01 1.989796599575347269e+00
2.150150150150150097e+01 1.991386876050388999e+00
2.153153153153153099e+01 1.992978423499190521e+00
2.156156156156156101e+01 1.994571242937535516e+00
2.159159159159159103e+01 1.996165335382016792e+00
2.162162162162162105e+01 1.997760701850041398e+00
2.165165165165165106e+01 1.999357343359827732e+00
2.168168168168168108e+01 2.000955260930409541e+00
2.171171171171171110e+01 2.002554455581635473e+00
2.174174174174174112e+01 2.004154928334167529e+00
2.177177177177177114e+01 2.005756680209483722e+00
2.180180180180180116e+01 2.007359712229879634e+00
2.183183183183183118e+01 2.008964025418466637e+00
2.186186186186186120e+01 2.010569620799175450e+00
2.189189189189189122e+01 2.012176499396752583e+00
2.192192192192192124e+01 2.013784662236765666e+00
2.195195195195195126e+01 2.015394110345601675e+00
2.198198198198198128e+01 2.017004844750466486e+00
2.201201201201201130e+01 2.018616866479389316e+00
2.204204204204204132e+01 2.020230176561217839e+00
2.207207207207207134e+01 2.021844776025625290e+00
2.210210210210210136e+01 2.023460665903105582e+00
2.213213213213213137e+01 2.025077847224977301e+00
2.216216216216216139e+01 2.026696321023382819e+00
2.219219219219219141e+01 2.028316088331289624e+00
2.222222222222222143e+01 2.029937150182491212e+00
2.225225225225225145e+01 2.031559507611605753e+00
2.228228228228228147e+01 2.033183161654079196e+00
2.231231231231231149e+01 2.034808113346187053e+00
2.234234234234234151e+01 2.036434363725028618e+00
2.237237237237237153e+01 2.038061913828535854e+00
2.240240240240240155e+01 2.039690764695468950e+00
2.243243243243243157e+01 2.041320917365418541e+00
2.246246246246246159e+01 2.042952372878805711e+00
2.249249249249249161e+01 2.044585132276883321e+00
2.252252252252252163e+01 2.046219196601736012e+00
2.255255255255255165e+01 2.047854566896281536e+00
2.258258258258258167e+01 2.049491244204271645e+00
2.261261261261261168e+01 2.051129229570292534e+00
2.264264264264264170e+01 2.052768524039762621e+00
2.267267267267267172e+01 2.054409128658940098e+00
2.270270270270270174e+01 2.056051044474914935e+00
2.273273273273273176e+01 2.057694272535617763e+00
2.276276276276276178e+01 2.059338813889814102e+00
2.279279279279279180e+01 2.060984669587108797e+00
2.282282282282282182e+01 2.062631840677945139e+00
2.285285285285285539e+01 2.064280328213606186e+00
2.288288288288288186e+01 2.065930133246216105e+00
2.291291291291291543e+01 2.067581256828737946e+00
2.294294294294294190e+01 2.069233700014977195e+00
2.297297297297297547e+01 2.070887463859582667e+00
2.300300300300300194e+01 2.072542549418044722e+00
2.303303303303303551e+01 2.074198957746697491e+00
2.306306306306306197e+01 2.075856689902719765e+00
2.309309309309309555e+01 2.077515746944135433e+00
2.312312312312312201e+01 2.079176129929812600e+00
2.315315315315315559e+01 2.080837839919467136e+00
2.318318318318318205e+01 2.082500877973660902e+00
2.321321321321321562e+01 2.084165245153804857e+00
2.324324324324324209e+01 2.085830942522155507e+00
2.327327327327327566e+01 2.087497971141821562e+00
2.330330330330330213e+01 2.089166332076759947e+00
2.333333333333333570e+01 2.090836026391776237e+00
2.336336336336336217e+01 2.092507055152529993e+00
2.339339339339339574e+01 2.094179419425529876e+00
2.342342342342342221e+01 2.095853120278138970e+00
2.345345345345345578e+01 2.097528158778573015e+00
2.348348348348348225e+01 2.099204535995899068e+00
2.351351351351351582e+01 2.100882253000043054e+00
2.354354354354354228e+01 2.102561310861781774e+00
2.357357357357357586e+01 2.104241710652750452e+00
2.360360360360360232e+01 2.105923453445438298e+00
2.363363363363363590e+01 2.107606540313195165e+00
2.366366366366366236e+01 2.109290972330225777e+00
2.369369369369369593e+01 2.110976750571594174e+00
2.372372372372372240e+01 2.112663876113225481e+00
2.375375375375375597e+01 2.114352350031900585e+00
2.378378378378378244e+01 2.116042173405265459e+00
2.381381381381381601e+01 2.117733347311824943e+00
2.384384384384384248e+01 2.119425872830944524e+00
2.387387387387387605e+01 2.121119751042857438e+00
2.390390390390390252e+01 2.122814983028653124e+00
2.393393393393393609e+01 2.124511569870291439e+00
2.396396396396396256e+01 2.126209512650593325e+00
2.399399399399399613e+01 2.127908812453246146e+00
2.402402402402402259e+01 2.129609470362802792e+00
2.405405405405405617e+01 2.131311487464684795e+00
2.408408408408408263e+01 2.133014864845178771e+00
2.411411411411411621e+01 2.134719603591440862e+00
2.414414414414414267e+01 2.136425704791495850e+00
2.417417417417417624e+01 2.138133169534238487e+00
2.420420420420420271e+01 2.139841998909432608e+00
2.423423423423423628e+01 2.141552194007714238e+00
2.426426426426426275e+01 2.143263755920590707e+00
2.429429429429429632e+01 2.144976685740441091e+00
2.432432432432432279e+01 2.146690984560517546e+00
2.435435435435435636e+01 2.148406653474947525e+00
2.438438438438438283e+01 2.150123693578731565e+00
2.441441441441441640e+01 2.151842105967745056e+00
2.444444444444444287e+01 2.153561891738740020e+00
2.447447447447447644e+01 2.155283051989345111e+00
2.450450450450450290e+01 2.157005587818065173e+00
2.453453453453453648e+01 2.158729500324283901e+00
2.456456456456456294e+01 2.160454790608263398e+00
2.459459459459459651e+01 2.162181459771145953e+00
2.462462462462462298e+01 2.163909508914952262e+00
2.465465465465465655e+01 2.165638939142584984e+00
2.468468468468468302e+01 2.167369751557826962e+00
2.471471471471471659e+01 2.169101947265345665e+00
2.474474474474474306e+01 2.170835527370687856e+00
2.477477477477477663e+01 2.172570492980287593e+00
2.480480480480480310e+01 2.174358353226494067e+00
2.483483483483483667e+01 2.176613184193803008e+00
2.486486486486486314e+01 2.178870353442969865e+00
2.489489489489489671e+01 2.181129863398817648e+00
2.492492492492492318e+01 2.183391716488679801e+00
2.495495495495495675e+01 2.185655915142411310e+00
2.498498498498498321e+01 2.187922461792383366e+00
2.501501501501501679e+01 2.190191358873492256e+00
2.504504504504504325e+01 2.192462608823157133e+00
2.507507507507507682e+01 2.194736214081327574e+00
2.510510510510510329e+01 2.197012177090479579e+00
2.513513513513513686e+01 2.199290500295625783e+00
2.516516516516516333e+01 2.201571186144311465e+00
2.519519519519519690e+01 2.203854237086620760e+00
2.522522522522522337e+01 2.206139655575180214e+00
2.525525525525525694e+01 2.208427444065158785e+00
2.528528528528528341e+01 2.210717605014269616e+00
2.531531531531531698e+01 2.213010140882777588e+00
2.534534534534534345e+01 2.215305054133496654e+00
2.537537537537537702e+01 2.217602347231795612e+00
2.540540540540540349e+01 2.219902022645599882e+00
2.543543543543543706e+01 2.222204082845393724e+00
2.546546546546546352e+01 2.224508530304224685e+00
2.549549549549549710e+01 2.226815367497703146e+00
2.552552552552552356e+01 2.229124596904006328e+00
2.555555555555555713e+01 2.231436221003884501e+00
2.558558558558558360e+01 2.233750242280656995e+00
2.561561561561561717e+01 2.236066663220220629e+00
2.564564564564564364e+01 2.238385486311047945e+00
2.567567567567567721e+01 2.240706714044195191e+00
2.570570570570570368e+01 2.243030348913298777e+00
2.573573573573573725e+01 2.245356393414582818e+00
2.576576576576576372e+01 2.247684850046859140e+00
2.579579579579579729e+01 2.250015721311531713e+00
2.582582582582582376e+01 2.252349009712598438e+00
2.585585585585585733e+01 2.254684717756652468e+00
2.588588588588588379e+01 2.257022847952887989e+00
2.591591591591591737e+01 2.259363402813100663e+00
2.594594594594594383e+01 2.261706384851690288e+00
2.597597597597597741e+01 2.264051796585665244e+00
2.600600600600600742e+01 2.266399640534643378e+00
2.603603603603603744e+01 2.268749919220855560e+00
2.606606606606606746e+01 2.271102635169147455e+00
2.609609609609609748e+01 2.273457790906984854e+00
2.612612612612612750e+01 2.275815388964453678e+00
2.615615615615615752e+01 2.278175431874262191e+00
2.618618618618618754e+01 2.280537922171746779e+00
2.621621621621621756e+01 2.282902862394872390e+00
2.624624624624624758e+01 2.285270255084236535e+00
2.627627627627627760e+01 2.287640102783070617e+00
2.630630630630630762e+01 2.290012408037242597e+00
2.633633633633633764e+01 2.292387173395263211e+00
2.636636636636636766e+01 2.294764401408282417e+00
2.639639639639639768e+01 2.297144094630099609e+00
2.642642642642642770e+01 2.299526255617158288e+00
2.645645645645645772e+01 2.301910886928557165e+00
2.648648648648648773e+01 2.304297991126046163e+00
2.651651651651651775e+01 2.306687570774032192e+00
2.654654654654654777e+01 2.309079628439582255e+00
2.657657657657657779e+01 2.311474166692424781e+00
2.660660660660660781e+01 2.313871188104952292e+00
2.663663663663663783e+01 2.316270695252226730e+00
2.666666666666666785e+01 2.318672690711979012e+00
2.669669669669669787e+01 2.321077177064613917e+00
2.672672672672672789e+01 2.323484156893211416e+00
2.675675675675675791e+01 2.325893632783531118e+00
2.678678678678678793e+01 2.328305607324013149e+00
2.681681681681681795e+01 2.330720083105783047e+00
2.684684684684684797e+01 2.333137062722650867e+00
2.687687687687687799e+01 2.335556548771119623e+00
2.690690690690690801e+01 2.337978543850382618e+00
2.693693693693693803e+01 2.340403050562331444e+00
2.696696696696696804e+01 2.342830071511551093e+00
2.699699699699699806e+01 2.345259609305331949e+00
2.702702702702702808e+01 2.347691666553666234e+00
2.705705705705705810e+01 2.350126245869252450e+00
2.708708708708708812e+01 2.352563349867500264e+00
2.711711711711711814e+01 2.355002981166529619e+00
2.714714714714714816e+01 2.357445142387176062e+00
2.717717717717717818e+01 2.359889836152994302e+00
2.720720720720720820e+01 2.362337065090256871e+00
2.723723723723723822e+01 2.364786831827963010e+00
2.726726726726726824e+01 2.367239138997835113e+00
2.729729729729729826e+01 2.369693989234327614e+00
2.732732732732732828e+01 2.372151385174626093e+00
2.735735735735735830e+01 2.374611329458648612e+00
2.738738738738738832e+01 2.377073824729053264e+00
2.741741741741741833e+01 2.379538873631239060e+00
2.744744744744744835e+01 2.382006478813345929e+00
2.747747747747747837e+01 2.384476642926261825e+00
2.750750750750750839e+01 2.386949368623622281e+00
2.753753753753753841e+01 2.389424658561817072e+00
2.756756756756756843e+01 2.391902515399987994e+00
2.759759759759759845e+01 2.394382941800035969e+00
2.762762762762762847e+01 2.396865940426621933e+00
2.765765765765765849e+01 2.399351513947170389e+00
2.768768768768768851e+01 2.401839665031869853e+00
2.771771771771771853e+01 2.404330396353682175e+00
2.774774774774774855e+01 2.406823710588337217e+00
2.777777777777777857e+01 2.409319610414340396e+00
2.780780780780780859e+01 2.411818098512977127e+00
2.783783783783783861e+01 2.414319177568310604e+00
2.786786786786786863e+01 2.416822850267186684e+00
2.789789789789789864e+01 2.419329119299241881e+00
2.792792792792792866e+01 2.421837987356898925e+00
2.795795795795795868e+01 2.424349457135371200e+00
2.798798798798798870e+01 2.426863531332669854e+00
2.801801801801801872e+01 2.429380212649602022e+00
2.804804804804804874e+01 2.431899503789778372e+00
2.807807807807807876e+01 2.434421407459607778e+00
2.810810810810810878e+01 2.436945926368312421e+00
2.813813813813813880e+01 2.439473063227919791e+00
2.816816816816816882e+01 2.442002820753269354e+00
2.819819819819819884e+01 2.444535201662018764e+00
2.822822822822822886e+01 2.447070208674641201e+00
2.825825825825825888e+01 2.449607844514433364e+00
2.828828828828828890e+01 2.452148111907514139e+00
2.831831831831831892e+01 2.454691013582829928e+00
2.834834834834834894e+01 2.457236552272158203e+00
2.837837837837837895e+01 2.459784730710107059e+00
2.840840840840840897e+01 2.462335551634123210e+00
2.843843843843843899e+01 2.464889017784489766e+00
2.846846846846846901e+01 2.467445131904332012e+00
2.849849849849849903e+01 2.470003896739620952e+00
2.852852852852852905e+01 2.472565315039175093e+00
2.855855855855855907e+01 2.475129389554661774e+00
2.858858858858858909e+01 2.477696123040603826e+00
2.861861861861861911e+01 2.480265518254379575e+00
2.864864864864864913e+01 2.482837577956226838e+00
2.867867867867867915e+01 2.485412304909245140e+00
2.870870870870870917e+01 2.487989701879401494e+00
2.873873873873873919e+01 2.490569771635529062e+00
2.876876876876876921e+01 2.493152516949333819e+00
2.879879879879879923e+01 2.495737940595394555e+00
2.882882882882882924e+01 2.498326045351168201e+00
2.885885885885885926e+01 2.500916833996992494e+00
2.888888888888888928e+01 2.503510309316087312e+00
2.891891891891891930e+01 2.506106474094559111e+00
2.894894894894894932e+01 2.508705331121404480e+00
2.897897897897897934e+01 2.511306883188510142e+00


==> figures/results_summary/lin_lms_canc_drop_all_ls_outlier.csv <==
0 0.953344036367014 -3.89412115347707 8.919211962729278
1 -1.00598872241104 -4.798139791487111 5.14028205931773
2 -1.5069441586178 -4.9732692804211 3.81132394562567
3 -1.6131115089945 -3.92168506165052 2.3967357656605
4 -1.7284679647138401 -3.27076078786293 0.258578838866466


==> figures/results_summary/lin_lms_canc_drop_all_ls_std.csv <==
0 0.953344036367014 -1.552687373977106 3.4593754467111344
1 -1.00598872241104 -2.7691088047526504 0.7571313599305702
2 -1.5069441586178 -3.12999003008769 0.11610171285208981
3 -1.6131115089945 -2.89877809021307 -0.32744492777593015
4 -1.7284679647138401 -2.434821232184435 -1.022114697243245


==> figures/results_summary/lin_lms_canc_dynamic_total_all_ls_outlier.csv <==
0 15.9529761963397 10.220301637786301 19.3728145287032
1 17.9123089551177 10.6855392661525 24.2200321276304
2 18.4132643913245 10.4598196033039 26.48080858435669
3 18.5194317417012 8.65195979905865 27.066053552340804
4 18.634788197420498 7.97718406657224 26.996933190671395


==> figures/results_summary/lin_lms_canc_dynamic_total_all_ls_std.csv <==
0 15.9529761963397 13.556283188067919 18.34966920461148
1 17.9123089551177 14.458638698318822 21.36597921191658
2 18.4132643913245 14.50330173221712 22.32322705043188
3 18.5194317417012 14.39205918987402 22.646804293528383
4 18.634788197420498 14.470118272686157 22.79945812215484


==> figures/results_summary/lin_lms_canc_static_total_all_ls_outlier.csv <==
0 16.9063202327067 6.48052357462939 27.255512029537893
1 16.9063202327067 6.48052357462939 27.255512029537893
2 16.9063202327067 6.48052357462939 27.255512029537893
3 16.9063202327067 6.48052357462939 27.255512029537893
4 16.9063202327067 6.48052357462939 27.255512029537893


==> figures/results_summary/lin_lms_canc_static_total_all_ls_std.csv <==
0 16.9063202327067 12.47655922724957 21.336081238163832
1 16.9063202327067 12.47655922724957 21.336081238163832
2 16.9063202327067 12.47655922724957 21.336081238163832
3 16.9063202327067 12.47655922724957 21.336081238163832
4 16.9063202327067 12.47655922724957 21.336081238163832


==> figures/results_summary/model_based_nn_ftrl_canc_drop_all_ls_outlier.csv <==
0 17.270049711451 9.300493469222607 21.3020155615733
1 12.969047996380803 5.4254924654435195 16.8397473993636
2 7.145077442385943 0.45327572352760703 11.164910024103
3 2.3789202039361603 -2.9702743274406203 8.869720867432859
4 0.331760871465596 -3.7289698359792696 4.33367660591819


==> figures/results_summary/model_based_nn_ftrl_canc_drop_all_ls_std.csv <==
0 17.270049711451 14.37666188456961 20.163437538332392
1 12.969047996380803 10.397014451688243 15.541081541073364
2 7.145077442385943 4.6529791215103025 9.637175763261583
3 2.3789202039361603 -0.052373871515629666 4.81021427938795
4 0.331760871465596 -1.573670973485864 2.237192716417056


==> figures/results_summary/model_based_nn_ftrl_canc_drop_nl_ls_outlier.csv <==
0 8.08908636919554 -3.6808684971557497 15.2570270661201
1 5.643169438175559 -4.41605962374399 11.3423160642084
2 2.4127007788819 -5.1634208631021785 8.95806236113343
3 0.652305612171724 -6.5775874895672795 4.42054875108872
4 0.161416365936733 -4.87100828825229 4.056604786600492


==> figures/results_summary/model_based_nn_ftrl_canc_drop_nl_ls_std.csv <==
0 8.08908636919554 3.29241054365939 12.88576219473169
1 5.643169438175559 1.6815090927628593 9.60482978358826
2 2.4127007788819 -0.8360474699072604 5.66144902767106
3 0.652305612171724 -1.917186044839546 3.221797269182994
4 0.161416365936733 -2.201460417989907 2.524293149863373


==> figures/results_summary/model_based_nn_ftrl_canc_dynamic_total_all_ls_outlier.csv <==
0 16.844862797039898 14.5832420055494 18.197126491120002
1 21.1458645121101 17.2660683924987 24.09792996178
2 26.969835066105 22.5158814130648 30.6068904267257
3 31.7359923045547 24.257390946165 36.1489701781316
4 33.7831516370253 22.689388885036802 38.1180357858698


==> figures/results_summary/model_based_nn_ftrl_canc_dynamic_total_all_ls_std.csv <==
0 16.844862797039898 15.918742400008435 17.77098319407136
1 21.1458645121101 19.52248297682443 22.76924604739577
2 26.969835066105 24.991753593128358 28.94791653908164
3 31.7359923045547 28.95121897520484 34.52076563390456
4 33.7831516370253 30.698104798246018 36.868198475804576


==> figures/results_summary/model_based_nn_ftrl_canc_dynamic_total_nl_ls_outlier.csv <==
0 25.026373906546606 13.600817333968804 29.0599705381243
1 27.472290837746506 13.9956278781044 32.406731841855304
2 30.7027594968603 16.3304131850184 36.6789090335776
3 32.4631546635704 18.0399156630289 38.0616738719104
4 32.9540439098054 18.428353694490603 38.427367134998796


==> figures/results_summary/model_based_nn_ftrl_canc_dynamic_total_nl_ls_std.csv <==
0 25.026373906546606 21.94780193515132 28.104945877941894
1 27.472290837746506 23.930591340255706 31.013990335237306
2 30.7027594968603 26.443830052334327 34.96168894138627
3 32.4631546635704 27.91489140565847 37.01141792148233
4 32.9540439098054 28.01734830664108 37.890739512969716


==> figures/results_summary/model_based_nn_ftrl_canc_static_total_all_ls_outlier.csv <==
0 34.114912508490896 24.81140952340811 38.2782695472927
1 34.114912508490896 24.81140952340811 38.2782695472927
2 34.114912508490896 24.81140952340811 38.2782695472927
3 34.114912508490896 24.81140952340811 38.2782695472927
4 34.114912508490896 24.81140952340811 38.2782695472927


==> figures/results_summary/model_based_nn_ftrl_canc_static_total_all_ls_std.csv <==
0 34.114912508490896 30.898145848356904 37.33167916862489
1 34.114912508490896 30.898145848356904 37.33167916862489
2 34.114912508490896 30.898145848356904 37.33167916862489
3 34.114912508490896 30.898145848356904 37.33167916862489
4 34.114912508490896 30.898145848356904 37.33167916862489


==> figures/results_summary/model_based_nn_ftrl_canc_static_total_nl_ls_outlier.csv <==
0 33.115460275742194 15.691724490395801 39.421863290913294
1 33.1154602759221 15.6917244903961 39.421863290913294
2 33.115460275742194 15.691724490395801 39.421863290913294
3 33.115460275742194 15.691724490395801 39.421863290913294
4 33.115460275742194 15.691724490395801 39.421863290913294


==> figures/results_summary/model_based_nn_ftrl_canc_static_total_nl_ls_std.csv <==
0 33.115460275742194 26.774275270361056 39.45664528112333
1 33.1154602759221 26.774275270391993 39.45664528145222
2 33.115460275742194 26.774275270361056 39.45664528112333
3 33.115460275742194 26.774275270361056 39.45664528112333
4 33.115460275742194 26.774275270361056 39.45664528112333


==> figures/results_summary/wlmp_lms_canc_drop_all_ls_outlier.csv <==
0 24.6766522322494 22.1973508122145 29.5635098316913
1 24.4372939291305 21.811804498821697 29.198084463491806
2 23.291848384736905 19.0985130007545 28.51331644614429
3 18.8012475202128 12.0505319985539 24.843065044808803
4 10.3346096165316 4.342904643169772 17.2582738776646


==> figures/results_summary/wlmp_lms_canc_drop_all_ls_std.csv <==
0 24.6766522322494 22.87909070272015 26.47421376177865
1 24.4372939291305 22.593263540470172 26.28132431779083
2 23.291848384736905 21.266595404679276 25.317101364794535
3 18.8012475202128 16.11055854614666 21.491936494278942
4 10.3346096165316 7.64545138927478 13.02376784378842


==> figures/results_summary/wlmp_lms_canc_dynamic_total_all_ls_outlier.csv <==
0 14.6414064663082 11.981046441083901 16.4067064503982
1 14.880764769427099 12.106087742389601 17.1678922970982
2 16.026210313820602 12.664058322664197 19.8811837951655
3 20.5168111783447 14.545041315381 26.929164797366
4 28.9834490820259 21.941112255431104 34.6367921527502


==> figures/results_summary/wlmp_lms_canc_dynamic_total_all_ls_std.csv <==
0 14.6414064663082 13.478474086158592 15.80433884645781
1 14.880764769427099 13.655249508180269 16.10628003067393
2 16.026210313820602 14.468087435497083 17.584333192144122
3 20.5168111783447 18.15597393812794 22.87764841856146
4 28.9834490820259 26.57184582889093 31.39505233516087


==> figures/results_summary/wlmp_lms_canc_static_total_all_ls_outlier.csv <==
0 39.3180586985575 37.476165572111896 41.5445562727752
1 39.3180586985575 37.476165572111896 41.5445562727752
2 39.3180586985575 37.476165572111896 41.5445562727752
3 39.3180586985575 37.476165572111896 41.5445562727752
4 39.3180586985575 37.476165572111896 41.5445562727752


==> figures/results_summary/wlmp_lms_canc_static_total_all_ls_std.csv <==
0 39.3180586985575 38.47883379870245 40.15728359841255
1 39.3180586985575 38.47883379870245 40.15728359841255
2 39.3180586985575 38.47883379870245 40.15728359841255
3 39.3180586985575 38.47883379870245 40.15728359841255
4 39.3180586985575 38.47883379870245 40.15728359841255


==> figures/results_summary/wlmp_nlms_canc_drop_all_ls_outlier.csv <==
0 29.918048727213893 27.0992868656517 34.9302154094435
1 28.0428425430878 25.1086947811657 31.833639570538
2 21.7608603903202 18.708800267595198 25.102821597733804
3 16.246752708562 13.329268992285499 19.4633869523405
4 11.3146049199624 9.830741099612991 13.3387846287008


==> figures/results_summary/wlmp_nlms_canc_drop_all_ls_std.csv <==
0 29.918048727213893 28.245417657209995 31.590679797217792
1 28.0428425430878 26.40784477908262 29.677840307092982
2 21.7608603903202 20.3460249502339 23.1756958304065
3 16.246752708562 15.018176808019138 17.47532860910486
4 11.3146049199624 10.524512822039517 12.104697017885284


==> figures/results_summary/wlmp_nlms_canc_drop_nl_ls_outlier.csv <==
0 16.557011648675598 13.7375494793135 25.151918279535302
1 15.4193672775245 12.6597404402325 22.3403389035921
2 13.9661237193955 10.979509350722196 18.6913147876332
3 11.20908278404 9.269774096951153 14.489883990172201
4 9.663648613240039 8.38148236174335 10.8653379236411


==> figures/results_summary/wlmp_nlms_canc_drop_nl_ls_std.csv <==
0 16.557011648675598 14.309811103206528 18.804212194144668
1 15.4193672775245 13.672382299136931 17.16635225591207
2 13.9661237193955 12.45980923611544 15.472438202675558
3 11.20908278404 10.04438394354572 12.37378162453428
4 9.663648613240039 9.098479089806151 10.228818136673926


==> figures/results_summary/wlmp_nlms_canc_dynamic_total_all_ls_outlier.csv <==
0 9.40000997134359 6.61434086333165 11.6146440276795
1 11.2752161554697 9.36963614759715 13.151509950378001
2 17.5571983082373 15.704211765951099 19.6624952513488
3 23.07130598999549 20.997302368490697 25.042026526658503
4 28.00345377859509 25.8265668493145 29.6542933525956


==> figures/results_summary/wlmp_nlms_canc_dynamic_total_all_ls_std.csv <==
0 9.40000997134359 8.37658818997398 10.4234317527132
1 11.2752161554697 10.275825231852703 12.274607079086696
2 17.5571983082373 16.626714529025076 18.487682087449524
3 23.07130598999549 22.18729054976177 23.955321430229212
4 28.00345377859509 27.260578058163667 28.746329499026515


==> figures/results_summary/wlmp_nlms_canc_dynamic_total_nl_ls_outlier.csv <==
0 23.504436712760896 17.614828343835303 26.321007060256505
1 24.6420810839121 20.4264077197784 27.59054293302189
2 26.095324642041106 22.5687261064996 29.4638048168429
3 28.852365577396498 24.664439070535803 31.289358827849497
4 30.3977997481965 27.2982302594654 32.7440702573996


==> figures/results_summary/wlmp_nlms_canc_dynamic_total_nl_ls_std.csv <==
0 23.504436712760896 21.497570627189706 25.511302798332085
1 24.6420810839121 23.04898356260685 26.23517860521735
2 26.095324642041106 24.609342218549205 27.581307065533007
3 28.852365577396498 27.509433008590108 30.195298146202887
4 30.3977997481965 29.308633837932742 31.48696565846026


==> figures/results_summary/wlmp_nlms_canc_static_total_all_ls_outlier.csv <==
0 39.3180586985575 37.476165572111896 41.5445562727752
1 39.3180586985575 37.476165572111896 41.5445562727752
2 39.3180586985575 37.476165572111896 41.5445562727752
3 39.3180586985575 37.476165572111896 41.5445562727752
4 39.3180586985575 37.476165572111896 41.5445562727752


==> figures/results_summary/wlmp_nlms_canc_static_total_all_ls_std.csv <==
0 39.3180586985575 38.47883379870245 40.15728359841255
1 39.3180586985575 38.47883379870245 40.15728359841255
2 39.3180586985575 38.47883379870245 40.15728359841255
3 39.3180586985575 38.47883379870245 40.15728359841255
4 39.3180586985575 38.47883379870245 40.15728359841255


==> figures/results_summary/wlmp_nlms_canc_static_total_nl_ls_outlier.csv <==
0 40.06144836143661 37.9286483768015 42.7667466233705
1 40.06144836143661 37.9286483768015 42.7667466233705
2 40.06144836143661 37.9286483768015 42.7667466233705
3 40.06144836143661 37.9286483768015 42.7667466233705
4 40.06144836143661 37.9286483768015 42.7667466233705


==> figures/results_summary/wlmp_nlms_canc_static_total_nl_ls_std.csv <==
0 40.06144836143661 39.121196898923884 41.00169982394934
1 40.06144836143661 39.121196898923884 41.00169982394934
2 40.06144836143661 39.121196898923884 41.00169982394934
3 40.06144836143661 39.121196898923884 41.00169982394934
4 40.06144836143661 39.121196898923884 41.00169982394934


==> figures/results_summary/wlmp_rls_canc_drop_all_ls_outlier.csv <==
0 24.2528676931097 21.7159970218007 28.0946726018293
1 22.228472329479604 19.4908674770193 25.9908177790621
2 14.516248239391699 12.794790895425198 18.422306540181197
3 7.0031063948961 5.326392611783072 11.3923657064597
4 2.3447742202833397 1.5853855583941001 4.855508707459929


==> figures/results_summary/wlmp_rls_canc_drop_all_ls_std.csv <==
0 24.2528676931097 22.87407217398114 25.63166321223826
1 22.228472329479604 20.870596763978966 23.586347894980243
2 14.516248239391699 13.26514140581179 15.767355072971608
3 7.0031063948961 5.817353314106129 8.188859475686069
4 2.3447742202833397 1.7461190985927209 2.9434293419739586


==> figures/results_summary/wlmp_rls_canc_drop_nl_ls_outlier.csv <==
0 15.384743853889 11.9826566346335 23.907652230923706
1 13.6765332669943 9.98557333126088 22.229308696335806
2 7.7794967479410495 4.42876035284993 15.0751887133549
3 2.9324692909453196 1.01764123463738 8.837689726512199
4 1.2396713498676202 0.6659738772534 3.19907509683827


==> figures/results_summary/wlmp_rls_canc_drop_nl_ls_std.csv <==
0 15.384743853889 12.6872978987461 18.0821898090319
1 13.6765332669943 10.99751007373651 16.35555646025209
2 7.7794967479410495 5.43665233109026 10.12234116479184
3 2.9324692909453196 1.4926832697618195 4.37225531212882
4 1.2396713498676202 0.8022070806047262 1.6771356191305142


==> figures/results_summary/wlmp_rls_canc_dynamic_total_all_ls_outlier.csv <==
0 15.0651910054479 13.449883670945802 16.050979479068502
1 17.0895863690779 15.5537384937131 18.4585074459995
2 24.801810459165807 22.968478109063202 25.922055292568196
3 32.3149523036614 30.152190566315397 33.65330418413689
4 36.9732844782742 34.8757492686968 38.0921712757142


==> figures/results_summary/wlmp_rls_canc_dynamic_total_all_ls_std.csv <==
0 15.0651910054479 14.376940444095474 15.753441566800326
1 17.0895863690779 16.37750285416366 17.80166988399214
2 24.801810459165807 24.105146247505385 25.49847467082623
3 32.3149523036614 31.5767855168739 33.053119090448895
4 36.9732844782742 36.37771917885175 37.568849777696656


==> figures/results_summary/wlmp_rls_canc_dynamic_total_nl_ls_outlier.csv <==
0 24.6767045075475 18.859094392446803 28.6336943716507
1 26.384915094442306 20.5374379270348 30.275140771087
2 32.2819516134955 27.69155791001561 35.967982073904
3 37.12897907049121 33.6884267654116 39.8935599050555
4 38.8217770115689 35.952188500192705 40.795986561149995


==> figures/results_summary/wlmp_rls_canc_dynamic_total_nl_ls_std.csv <==
0 24.6767045075475 22.240844424690497 27.1125645904045
1 26.384915094442306 23.930325471360675 28.839504717523937
2 32.2819516134955 30.14360945208583 34.42029377490517
3 37.12897907049121 35.75348386113738 38.50447427984504
4 38.8217770115689 37.901641108690015 39.74191291444778


==> figures/results_summary/wlmp_rls_canc_static_total_all_ls_outlier.csv <==
0 39.3180586985575 37.476165572111896 41.5445562727752
1 39.3180586985575 37.476165572111896 41.5445562727752
2 39.3180586985575 37.476165572111896 41.5445562727752
3 39.3180586985575 37.476165572111896 41.5445562727752
4 39.3180586985575 37.476165572111896 41.5445562727752


==> figures/results_summary/wlmp_rls_canc_static_total_all_ls_std.csv <==
0 39.3180586985575 38.47883379870245 40.15728359841255
1 39.3180586985575 38.47883379870245 40.15728359841255
2 39.3180586985575 38.47883379870245 40.15728359841255
3 39.3180586985575 38.47883379870245 40.15728359841255
4 39.3180586985575 38.47883379870245 40.15728359841255


==> figures/results_summary/wlmp_rls_canc_static_total_nl_ls_outlier.csv <==
0 40.06144836143661 37.9286483768015 42.7667466233705
1 40.06144836143661 37.9286483768015 42.7667466233705
2 40.06144836143661 37.9286483768015 42.7667466233705
3 40.06144836143661 37.9286483768015 42.7667466233705
4 40.06144836143661 37.9286483768015 42.7667466233705


==> figures/results_summary/wlmp_rls_canc_static_total_nl_ls_std.csv <==
0 40.06144836143661 39.121196898923884 41.00169982394934
1 40.06144836143661 39.121196898923884 41.00169982394934
2 40.06144836143661 39.121196898923884 41.00169982394934
3 40.06144836143661 39.121196898923884 41.00169982394934
4 40.06144836143661 39.121196898923884 41.00169982394934


==> figures/system_base.tikz <==
\def\cverspacing{3.0}
\def\chorzspacing{2.0}
\def\cshift{0.5}

\def\textshift{0.4}
\def\signalshift{0.25}
\def\circwidth{0.9}

\def\newscale{0.9}

\begin{circuitikz}[american]

% Rescale all the blocks
\ctikzset{blocks/scale=\newscale}

	% Coordinates
	\coordinate (coordanalogcanc) at (5*\chorzspacing,-0.5*\cverspacing);

	\coordinate (coorddac) at (\chorzspacing, 0);
	\coordinate (coordpa) at (3*\chorzspacing, 0);
	\coordinate (coordbptx) at (4*\chorzspacing, 0);

	\coordinate (coordadc) at (\chorzspacing, -\cverspacing);
	\coordinate (coordlna) at (3*\chorzspacing, -\cverspacing);
	\coordinate (coordbprx) at (4*\chorzspacing, -\cverspacing);

	%%% Transmitter %%%
	% Transmitter nodes: TX, Dig Canceller, Analog at end
	\node[mixer,scale=\newscale] (txmixer) at (2*\chorzspacing,0) {};
	\node[draw, minimum height = 0.4*\chorzspacing cm, align=center] (digcanc) at (0,-0.5*\cverspacing) {\normalsize{Digital Cancellation}};
	\node[draw, rotate=-90, minimum height = 0.6*\chorzspacing cm, minimum width = 4cm, align=center] (analogcanc) at (coordanalogcanc) {\normalsize SI Channel and\\ \normalsize Analog Cancellation};

	% Input line to iq mixer (with DAC)
	% D/A in the middle, we do this middle by spacing with +- some threshold around
	\draw (-\chorzspacing,0) to[short,o-] ($(coorddac) - (\cshift, 0)$)
	to[twoport,>,t=\normalsize{DAC}] ($(coorddac) + (\cshift, 0)$) -- (txmixer.west) node[inputarrow]{};

	\draw (txmixer.east) to[short,-] ($(coordpa) - (\cshift, 0)$)
	to[amp,>] ($(coordpa) + (\cshift, 0)$) to[short,-] ($(coordbptx) - (\cshift, 0)$) to[bandpass,>,l^=\normalsize{BP Filter}] ($(coordbptx) + (\cshift, 0)$) -- (analogcanc.south |- 0, 0) node[inputarrow]{};

	\draw (-\chorzspacing,0) to[short,o-*] (digcanc |- 0,0) -- (digcanc.north) node[inputarrow, rotate=-90]{};

	%%% Receiver %%%
	% Receiver nodes: RX mixer, and subtractor
	\node[mixer,scale=\newscale] (rxmixer) at (2*\chorzspacing,-\cverspacing) {};
	\node[circle,draw=black, thick, minimum size=\circwidth cm] (adder) at (0,-\cverspacing) {\Large $\bm{-}$};

	% BP
	\draw (analogcanc.south |- 0, -\cverspacing) -- ($(coordbprx) + (\cshift, 0)$) to[bandpass,>,l^=\normalsize{BP Filter}] ($(coordbprx) - (\cshift, 0)$) to[short,-] ($(coordlna) + (\cshift, 0)$) to[amp,>] ($(coordlna) - (\cshift, 0)$) -- (rxmixer.east) node[inputarrow, rotate=180]{};

	% ADC
	\draw (rxmixer.west) -- ($(coordadc) + (\cshift, 0)$) to[twoport,>,t=\normalsize{ADC}] ($(coordadc) - (\cshift, 0)$) -- (adder.east) node[inputarrow, rotate=180]{};

	\draw (adder.west) -- (-\chorzspacing,-\cverspacing) node[inputarrow, rotate=180]{};

	\draw (digcanc.south) -- (adder.north) node[inputarrow, rotate=-90]{};

	%%% Reference clock %%%
	\node[oscillator,scale=\newscale] (ref) at (digcanc -| rxmixer.east)  {};
	\draw (ref.south) to[short,-] (rxmixer.north) node[inputarrow,rotate=270]{};
	\draw (ref.north) to[short,-] (txmixer.south) node[inputarrow,rotate=90]{};
	\draw ($(ref)+(-2*\textshift,0)$) node[left,text width=1.2cm,align=center] {\normalsize{Local\\Oscillator}};


	% Text labels
	\draw ($(txmixer)+(0,\textshift)$) node[above] {\normalsize{IQ Mixer}};
	\draw ($(rxmixer)+(0,-\textshift)$) node[below] {\normalsize{IQ Mixer}};
	\draw ($(coordpa)+(-0.125,0)$) node[] {\normalsize{PA}};
	\draw ($(coordlna)+(0.125,0)$) node[] {\normalsize{LNA}};

	% Line labels
	\node[anchor=east] at ($(-\chorzspacing,0) + (-\signalshift, 0)$) {$x$};
	\node[anchor=west] at ($(coorddac)!0.3!(txmixer) + (0, -\signalshift)$) {$x_{\text{DAC}}$};
	\node[anchor=west] at ($(txmixer)!0.3!(coordpa) + (0, -\signalshift)$) {$x_{\text{IQ}}$};
	\node[anchor=west] at ($(coordpa)!0.3!(coordbptx) + (0, -\signalshift)$) {$x_{\text{PA}}$};

	\node[anchor=west] at ($(coordlna)!0.3!(coordbprx) + (0, -\signalshift)$) {$y_{\text{RX}}$};
	\node[anchor=west] at ($(rxmixer)!0.3!(coordlna) + (0, -\signalshift)$) {$y_{\text{LNA}}$};
	\node[anchor=west] at ($(coordadc)!0.3!(rxmixer) + (0, -\signalshift)$) {$y_{\text{IQ}}$};
	\node[anchor=west] at ($(adder)!0.3!(coordadc) + (0, -\signalshift)$) {$y_{\text{ADC}}$};
	\node[anchor=east] at ($(-\chorzspacing,-\cverspacing) + (-\signalshift, 0)$) {$y$};
	

	\node[anchor=north] at ($(digcanc.south) + (-\signalshift, 0)$) {$\hat{y}_{\text{SI}}$};

\end{circuitikz}






==> figures/system_intro.tikz <==
\def\cverspacing{3.0}
\def\chorzspacing{1.5}
\def\cshift{0.5}

\def\textshift{0.4}
\def\signalshift{0.25}
\def\circwidth{0.9}

\def\newscale{0.9}

\begin{circuitikz}[american]

% Rescale all the blocks
\ctikzset{blocks/scale=\newscale}

	% Coordinates
	\coordinate (coordanalogcanc) at (3*\chorzspacing,-0.5*\cverspacing);

	\coordinate (coorddac) at (0, 0);
	\coordinate (coordpa) at (2*\chorzspacing, 0);

	\coordinate (coordadc) at (0, -\cverspacing);
	\coordinate (coordlna) at (2*\chorzspacing, -\cverspacing);

	%%% Transmitter %%%		
	% Transmitter nodes: TX, Dig Canceller, Analog at end
	\only<1-2>{\node[mixer,scale=\newscale] (txmixer) at (\chorzspacing,0) {};}
	\only<3->{\node[mixer,scale=\newscale, fill=thesisCredtcl] (txmixer) at (\chorzspacing,0) {};}


	\only<1-2>{\node[draw, rotate=-90, minimum height = 0.6*\chorzspacing cm, minimum width = 4cm, align=center] (analogcanc) at (coordanalogcanc) {\normalsize SI Channel and\\ \normalsize Analog Cancellation};}
	
	\only<3->{\node[draw, rotate=-90, minimum height = 0.6*\chorzspacing cm, minimum width = 4cm, align=center, fill=thesisCredtcl] (analogcanc) at (coordanalogcanc) {\normalsize SI Channel and\\ \normalsize Analog Cancellation};}

	% Input line to iq mixer (with DAC)
	% D/A in the middle, we do this middle by spacing with +- some threshold around
	\draw (-\chorzspacing,0) to[short,o-] ($(coorddac) - (\cshift, 0)$)
	to[twoport,>,t=\normalsize{DAC}] ($(coorddac) + (\cshift, 0)$) -- (txmixer.west) node[inputarrow]{};

	\only<1-2>{\draw (txmixer.east) to[short,-] ($(coordpa) - (\cshift, 0)$)
	to[amp,>] ($(coordpa) + (\cshift, 0)$)  -- (analogcanc.south |- 0, 0) node[inputarrow]{};}

	\only<3->{\draw (txmixer.east) to[short,-] ($(coordpa) - (\cshift, 0)$)
	to[amp,>, fill=thesisCredtcl] ($(coordpa) + (\cshift, 0)$)  -- (analogcanc.south |- 0, 0) node[inputarrow]{};}
	

	%%% Receiver %%%			
	% Receiver nodes: RX mixer, and subtractor
	\node[mixer,scale=\newscale] (rxmixer) at (\chorzspacing,-\cverspacing) {};	

	% BP
	\draw (analogcanc.south |- 0, -\cverspacing) -- ($(coordlna) + (\cshift, 0)$) to[amp,>] ($(coordlna) - (\cshift, 0)$) -- (rxmixer.east) node[inputarrow, rotate=180]{};

	% ADC
	\draw (rxmixer.west) -- ($(coordadc) + (\cshift, 0)$) to[twoport,>,t=\normalsize{ADC}] ($(coordadc) - (\cshift, 0)$) -- (-\chorzspacing, -\cverspacing) node[inputarrow, rotate=180]{};


	%%% Reference clock %%%
	\node[oscillator,scale=\newscale] (ref) at (0,-0.5*\cverspacing -| rxmixer.east)  {};
	\draw (ref.south) to[short,-] (rxmixer.north) node[inputarrow,rotate=270]{};
	\draw (ref.north) to[short,-] (txmixer.south) node[inputarrow,rotate=90]{};
	\draw ($(ref)+(-2*\textshift,0)$) node[left,text width=1.2cm,align=center] {\normalsize{Local\\Oscillator}};		


	% Text labels
	\draw ($(txmixer)+(0,\textshift)$) node[above] {\normalsize{IQ Mixer}};
	\draw ($(rxmixer)+(0,-\textshift)$) node[below] {\normalsize{IQ Mixer}};
	\draw ($(coordpa)+(-0.125,0)$) node[] {\normalsize{PA}};
	\draw ($(coordlna)+(0.125,0)$) node[] {\normalsize{LNA}};


	% Line labels
	\node[anchor=east] at ($(-\chorzspacing,0) + (-\signalshift, 0)$) {\Large $x$};
	\node[anchor=east] at ($(-\chorzspacing,-\cverspacing) + (-\signalshift, 0)$) {\Large $y$};


\end{circuitikz}



		
		

==> figures/system_ref_model.tikz <==
\def\cverspacing{3.0}
\def\chorzspacing{2.0}
\def\cshift{0.5}

\def\textshift{0.4}
\def\signalshift{0.25}
\def\circwidth{0.9}

\def\newscale{0.9}

\begin{circuitikz}[american]

% Rescale all the blocks
\ctikzset{blocks/scale=\newscale}


	% Coordinates
	\coordinate (coordanalogcanc) at (5*\chorzspacing,-0.5*\cverspacing);

	\coordinate (coorddac) at (\chorzspacing, 0);
	\coordinate (coordpa) at (3*\chorzspacing, 0);
	\coordinate (coordbptx) at (4*\chorzspacing, 0);

	\coordinate (coordadc) at (\chorzspacing, -\cverspacing);
	\coordinate (coordlna) at (3*\chorzspacing, -\cverspacing);
	\coordinate (coordbprx) at (4*\chorzspacing, -\cverspacing);

	%%% Transmitter %%%
	% Transmitter nodes: TX, Dig Canceller, Analog at end
	\only<1>{\node[mixer,scale=\newscale] (txmixer) at (2*\chorzspacing,0) {};}
	\only<2->{\node[mixer,scale=\newscale, fill=thesisCredtcl] (txmixer) at (2*\chorzspacing,0) {};}


	\node[draw, minimum height = 0.4*\chorzspacing cm, align=center] (digcanc) at (0,-0.5*\cverspacing) {\normalsize{Digital Cancellation}};

	\only<1-3>{\node[draw, rotate=-90, minimum height = 0.6*\chorzspacing cm, minimum width = 4cm, align=center] (analogcanc) at (coordanalogcanc) {\normalsize SI Channel and\\ \normalsize Analog Cancellation};}
	\only<4->{\node[draw, rotate=-90, minimum height = 0.6*\chorzspacing cm, minimum width = 4cm, align=center, fill=thesisCredtcl] (analogcanc) at (coordanalogcanc) {\normalsize SI Channel and\\ \normalsize Analog Cancellation};}


	% Input line to iq mixer (with DAC)
	% D/A in the middle, we do this middle by spacing with +- some threshold around
	\draw (-\chorzspacing,0) to[short,o-] ($(coorddac) - (\cshift, 0)$)
	to[twoport,>,t=\normalsize{DAC}] ($(coorddac) + (\cshift, 0)$) -- (txmixer.west) node[inputarrow]{};

	\only<1-2>{\draw (txmixer.east) to[short,-] ($(coordpa) - (\cshift, 0)$) to[amp,>] ($(coordpa) + (\cshift, 0)$) to[short,-] ($(coordbptx) - (\cshift, 0)$) to[bandpass,>,l^=\normalsize{BP Filter}] ($(coordbptx) + (\cshift, 0)$) -- (analogcanc.south |- 0, 0) node[inputarrow]{};}

	\only<3->{\draw (txmixer.east) to[short,-] ($(coordpa) - (\cshift, 0)$) to[amp,>, fill=thesisCredtcl] ($(coordpa) + (\cshift, 0)$) to[short,-] ($(coordbptx) - (\cshift, 0)$) to[bandpass,>,l^=\normalsize{BP Filter}] ($(coordbptx) + (\cshift, 0)$) -- (analogcanc.south |- 0, 0) node[inputarrow]{};}


	\draw (-\chorzspacing,0) to[short,o-*] (digcanc |- 0,0) -- (digcanc.north) node[inputarrow, rotate=-90]{};

	%%% Receiver %%%
	% Receiver nodes: RX mixer, and subtractor
	\node[mixer,scale=\newscale] (rxmixer) at (2*\chorzspacing,-\cverspacing) {};
	\node[circle,draw=black, thick, minimum size=\circwidth cm] (adder) at (0,-\cverspacing) {\Large $\bm{-}$};

	% BP
	\draw (analogcanc.south |- 0, -\cverspacing) -- ($(coordbprx) + (\cshift, 0)$) to[bandpass,>,l^=\normalsize{BP Filter}] ($(coordbprx) - (\cshift, 0)$) to[short,-] ($(coordlna) + (\cshift, 0)$) to[amp,>] ($(coordlna) - (\cshift, 0)$) -- (rxmixer.east) node[inputarrow, rotate=180]{};

	% ADC
	\draw (rxmixer.west) -- ($(coordadc) + (\cshift, 0)$) to[twoport,>,t=\normalsize{ADC}] ($(coordadc) - (\cshift, 0)$) -- (adder.east) node[inputarrow, rotate=180]{};

	\draw (adder.west) -- (-\chorzspacing,-\cverspacing) node[inputarrow, rotate=180]{};

	\draw (digcanc.south) -- (adder.north) node[inputarrow, rotate=-90]{};

	%%% Reference clock %%%
	\node[oscillator,scale=\newscale] (ref) at (digcanc -| rxmixer.east)  {};
	\draw (ref.south) to[short,-] (rxmixer.north) node[inputarrow,rotate=270]{};
	\draw (ref.north) to[short,-] (txmixer.south) node[inputarrow,rotate=90]{};
	\draw ($(ref)+(-2*\textshift,0)$) node[left,text width=1.2cm,align=center] {\normalsize{Local\\Oscillator}};


	% Text labels
	\draw ($(txmixer)+(0,\textshift)$) node[above] {\normalsize{IQ Mixer}};
	\draw ($(rxmixer)+(0,-\textshift)$) node[below] {\normalsize{IQ Mixer}};
	\draw ($(coordpa)+(-0.125,0)$) node[] {\normalsize{PA}};
	\draw ($(coordlna)+(0.125,0)$) node[] {\normalsize{LNA}};

	% Line labels
	\node[anchor=east] at ($(-\chorzspacing,0) + (-\signalshift, 0)$) {$x$};
	\node[anchor=west] at ($(coorddac)!0.3!(txmixer) + (0, -\signalshift)$) {$x_{\text{DAC}}$};
	\node[anchor=west] at ($(txmixer)!0.3!(coordpa) + (0, -\signalshift)$) {$x_{\text{IQ}}$};
	\node[anchor=west] at ($(coordpa)!0.3!(coordbptx) + (0, -\signalshift)$) {$x_{\text{PA}}$};

	\node[anchor=west] at ($(coordlna)!0.3!(coordbprx) + (0, -\signalshift)$) {$y_{\text{RX}}$};
	\node[anchor=west] at ($(rxmixer)!0.3!(coordlna) + (0, -\signalshift)$) {$y_{\text{LNA}}$};
	\node[anchor=west] at ($(coordadc)!0.3!(rxmixer) + (0, -\signalshift)$) {$y_{\text{IQ}}$};
	\node[anchor=west] at ($(adder)!0.3!(coordadc) + (0, -\signalshift)$) {$y_{\text{ADC}}$};
	\node[anchor=east] at ($(-\chorzspacing,-\cverspacing) + (-\signalshift, 0)$) {$y$};
	

	\node[anchor=north] at ($(digcanc.south) + (-\signalshift, 0)$) {$\hat{y}_{\text{SI}}$};

\end{circuitikz}





